Bound Entanglement with Negative Partial Transpose Exists in Every Local Dimension at Least Three

We prove that bound entangled states with a negative partial transpose (NPT) exist in every local dimension $d\ge3$. Since all NPT states are distillable when $d=2$, this settles a question open since 1998 in every local dimension. It follows that distillable entanglement is neither additive nor convex, and two states that are bound entangled can be superactivated into a state that is distillable. In our method, a solution of a semidefinite program for one copy proves undistillability for all numbers of copies, and such solutions can be checked efficiently by a computer program. For $d\ge128$ the proof needs no computer to verify, and in dimension eight it can be checked by hand. Furthermore, we give a ball of states that contains exactly one separable state, and all its other states are NPT and bound entangled. We also give explicit examples of NPT bound entangled states that are not Werner states.

==> code/certificates/d5.json <==
{"format":"werner-sdp-v1","description":"Inputs: the Schur module S_(2,2)(C^5).","state":{"dimension":5,"a":23,"b":5},"solution":{"alice":[{"space":{"tensors":{"legs":4,"basis":[[[[0,1,0,1],1],[[0,1,1,0],-1],[[1,0,0,1],-1],[[1,0,1,0],1]],[[[0,1,0,2],1],[[0,1,2,0],-1],[[0,2,0,1],1],[[0,2,1,0],-1],[[1,0,0,2],-1],[[1,0,2,0],1],[[2,0,0,1],-1],[[2,0,1,0],1]],[[[0,1,0,3],1],[[0,1,3,0],-1],[[0,3,0,1],1],[[0,3,1,0],-1],[[1,0,0,3],-1],[[1,0,3,0],1],[[3,0,0,1],-1],[[3,0,1,0],1]],[[[0,1,0,4],1],[[0,1,4,0],-1],[[0,4,0,1],1],[[0,4,1,0],-1],[[1,0,0,4],-1],[[1,0,4,0],1],[[4,0,0,1],-1],[[4,0,1,0],1]],[[[0,1,1,2],1],[[0,1,2,1],-1],[[1,0,1,2],-1],[[1,0,2,1],1],[[1,2,0,1],1],[[1,2,1,0],-1],[[2,1,0,1],-1],[[2,1,1,0],1]],[[[0,1,1,3],1],[[0,1,3,1],-1],[[1,0,1,3],-1],[[1,0,3,1],1],[[1,3,0,1],1],[[1,3,1,0],-1],[[3,1,0,1],-1],[[3,1,1,0],1]],[[[0,1,1,4],1],[[0,1,4,1],-1],[[1,0,1,4],-1],[[1,0,4,1],1],[[1,4,0,1],1],[[1,4,1,0],-1],[[4,1,0,1],-1],[[4,1,1,0],1]],[[[0,2,0,2],1],[[0,2,2,0],-1],[[2,0,0,2],-1],[[2,0,2,0],1]],[[[0,2,0,3],1],[[0,2,3,0],-1],[[0,3,0,2],1],[[0,3,2,0],-1],[[2,0,0,3],-1],[[2,0,3,0],1],[[3,0,0,2],-1],[[3,0,2,0],1]],[[[0,2,0,4],1],[[0,2,4,0],-1],[[0,4,0,2],1],[[0,4,2,0],-1],[[2,0,0,4],-1],[[2,0,4,0],1],[[4,0,0,2],-1],[[4,0,2,0],1]],[[[0,2,1,2],1],[[0,2,2,1],-1],[[1,2,0,2],1],[[1,2,2,0],-1],[[2,0,1,2],-1],[[2,0,2,1],1],[[2,1,0,2],-1],[[2,1,2,0],1]],[[[0,2,2,3],1],[[0,2,3,2],-1],[[2,0,2,3],-1],[[2,0,3,2],1],[[2,3,0,2],1],[[2,3,2,0],-1],[[3,2,0,2],-1],[[3,2,2,0],1]],[[[0,2,2,4],1],[[0,2,4,2],-1],[[2,0,2,4],-1],[[2,0,4,2],1],[[2,4,0,2],1],[[2,4,2,0],-1],[[4,2,0,2],-1],[[4,2,2,0],1]],[[[0,3,0,3],1],[[0,3,3,0],-1],[[3,0,0,3],-1],[[3,0,3,0],1]],[[[0,3,0,4],1],[[0,3,4,0],-1],[[0,4,0,3],1],[[0,4,3,0],-1],[[3,0,0,4],-1],[[3,0,4,0],1],[[4,0,0,3],-1],[[4,0,3,0],1]],[[[0,3,1,3],1],[[0,3,3,1],-1],[[1,3,0,3],1],[[1,3,3,0],-1],[[3,0,1,3],-1],[[3,0,3,1],1],[[3,1,0,3],-1],[[3,1,3,0],1]],[[[0,3,2,3],1],[[0,3,3,2],-1],[[2,3,0,3],1],[[2,3,3,0],-1],[[3,0,2,3],-1],[[3,0,3,2],1],[[3,2,0,3],-1],[[3,2,3,0],1]],[[[0,3,3,4],1],[[0,3,4,3],-1],[[3,0,3,4],-1],[[3,0,4,3],1],[[3,4,0,3],1],[[3,4,3,0],-1],[[4,3,0,3],-1],[[4,3,3,0],1]],[[[0,4,0,4],1],[[0,4,4,0],-1],[[4,0,0,4],-1],[[4,0,4,0],1]],[[[0,4,1,4],1],[[0,4,4,1],-1],[[1,4,0,4],1],[[1,4,4,0],-1],[[4,0,1,4],-1],[[4,0,4,1],1],[[4,1,0,4],-1],[[4,1,4,0],1]],[[[0,4,2,4],1],[[0,4,4,2],-1],[[2,4,0,4],1],[[2,4,4,0],-1],[[4,0,2,4],-1],[[4,0,4,2],1],[[4,2,0,4],-1],[[4,2,4,0],1]],[[[0,4,3,4],1],[[0,4,4,3],-1],[[3,4,0,4],1],[[3,4,4,0],-1],[[4,0,3,4],-1],[[4,0,4,3],1],[[4,3,0,4],-1],[[4,3,4,0],1]],[[[1,2,1,2],1],[[1,2,2,1],-1],[[2,1,1,2],-1],[[2,1,2,1],1]],[[[1,2,1,3],1],[[1,2,3,1],-1],[[1,3,1,2],1],[[1,3,2,1],-1],[[2,1,1,3],-1],[[2,1,3,1],1],[[3,1,1,2],-1],[[3,1,2,1],1]],[[[1,2,1,4],1],[[1,2,4,1],-1],[[1,4,1,2],1],[[1,4,2,1],-1],[[2,1,1,4],-1],[[2,1,4,1],1],[[4,1,1,2],-1],[[4,1,2,1],1]],[[[1,2,2,3],1],[[1,2,3,2],-1],[[2,1,2,3],-1],[[2,1,3,2],1],[[2,3,1,2],1],[[2,3,2,1],-1],[[3,2,1,2],-1],[[3,2,2,1],1]],[[[1,2,2,4],1],[[1,2,4,2],-1],[[2,1,2,4],-1],[[2,1,4,2],1],[[2,4,1,2],1],[[2,4,2,1],-1],[[4,2,1,2],-1],[[4,2,2,1],1]],[[[1,3,1,3],1],[[1,3,3,1],-1],[[3,1,1,3],-1],[[3,1,3,1],1]],[[[1,3,1,4],1],[[1,3,4,1],-1],[[1,4,1,3],1],[[1,4,3,1],-1],[[3,1,1,4],-1],[[3,1,4,1],1],[[4,1,1,3],-1],[[4,1,3,1],1]],[[[1,3,2,3],1],[[1,3,3,2],-1],[[2,3,1,3],1],[[2,3,3,1],-1],[[3,1,2,3],-1],[[3,1,3,2],1],[[3,2,1,3],-1],[[3,2,3,1],1]],[[[1,3,3,4],1],[[1,3,4,3],-1],[[3,1,3,4],-1],[[3,1,4,3],1],[[3,4,1,3],1],[[3,4,3,1],-1],[[4,3,1,3],-1],[[4,3,3,1],1]],[[[1,4,1,4],1],[[1,4,4,1],-1],[[4,1,1,4],-1],[[4,1,4,1],1]],[[[1,4,2,4],1],[[1,4,4,2],-1],[[2,4,1,4],1],[[2,4,4,1],-1],[[4,1,2,4],-1],[[4,1,4,2],1],[[4,2,1,4],-1],[[4,2,4,1],1]],[[[1,4,3,4],1],[[1,4,4,3],-1],[[3,4,1,4],1],[[3,4,4,1],-1],[[4,1,3,4],-1],[[4,1,4,3],1],[[4,3,1,4],-1],[[4,3,4,1],1]],[[[2,3,2,3],1],[[2,3,3,2],-1],[[3,2,2,3],-1],[[3,2,3,2],1]],[[[2,3,2,4],1],[[2,3,4,2],-1],[[2,4,2,3],1],[[2,4,3,2],-1],[[3,2,2,4],-1],[[3,2,4,2],1],[[4,2,2,3],-1],[[4,2,3,2],1]],[[[2,3,3,4],1],[[2,3,4,3],-1],[[3,2,3,4],-1],[[3,2,4,3],1],[[3,4,2,3],1],[[3,4,3,2],-1],[[4,3,2,3],-1],[[4,3,3,2],1]],[[[2,4,2,4],1],[[2,4,4,2],-1],[[4,2,2,4],-1],[[4,2,4,2],1]],[[[2,4,3,4],1],[[2,4,4,3],-1],[[3,4,2,4],1],[[3,4,4,2],-1],[[4,2,3,4],-1],[[4,2,4,3],1],[[4,3,2,4],-1],[[4,3,4,2],1]],[[[3,4,3,4],1],[[3,4,4,3],-1],[[4,3,3,4],-1],[[4,3,4,3],1]],[[[0,1,2,3],1],[[0,1,3,2],-1],[[0,2,1,3],1],[[0,2,3,1],-1],[[1,0,2,3],-1],[[1,0,3,2],1],[[1,3,0,2],1],[[1,3,2,0],-1],[[2,0,1,3],-1],[[2,0,3,1],1],[[2,3,0,1],1],[[2,3,1,0],-1],[[3,1,0,2],-1],[[3,1,2,0],1],[[3,2,0,1],-1],[[3,2,1,0],1]],[[[0,1,2,3],1],[[0,1,3,2],-1],[[0,2,1,3],-1],[[0,2,3,1],1],[[0,3,1,2],-2],[[0,3,2,1],2],[[1,0,2,3],-1],[[1,0,3,2],1],[[1,2,0,3],-2],[[1,2,3,0],2],[[1,3,0,2],-1],[[1,3,2,0],1],[[2,0,1,3],1],[[2,0,3,1],-1],[[2,1,0,3],2],[[2,1,3,0],-2],[[2,3,0,1],1],[[2,3,1,0],-1],[[3,0,1,2],2],[[3,0,2,1],-2],[[3,1,0,2],1],[[3,1,2,0],-1],[[3,2,0,1],-1],[[3,2,1,0],1]],[[[0,1,2,4],1],[[0,1,4,2],-1],[[0,2,1,4],1],[[0,2,4,1],-1],[[1,0,2,4],-1],[[1,0,4,2],1],[[1,4,0,2],1],[[1,4,2,0],-1],[[2,0,1,4],-1],[[2,0,4,1],1],[[2,4,0,1],1],[[2,4,1,0],-1],[[4,1,0,2],-1],[[4,1,2,0],1],[[4,2,0,1],-1],[[4,2,1,0],1]],[[[0,1,2,4],1],[[0,1,4,2],-1],[[0,2,1,4],-1],[[0,2,4,1],1],[[0,4,1,2],-2],[[0,4,2,1],2],[[1,0,2,4],-1],[[1,0,4,2],1],[[1,2,0,4],-2],[[1,2,4,0],2],[[1,4,0,2],-1],[[1,4,2,0],1],[[2,0,1,4],1],[[2,0,4,1],-1],[[2,1,0,4],2],[[2,1,4,0],-2],[[2,4,0,1],1],[[2,4,1,0],-1],[[4,0,1,2],2],[[4,0,2,1],-2],[[4,1,0,2],1],[[4,1,2,0],-1],[[4,2,0,1],-1],[[4,2,1,0],1]],[[[0,1,3,4],1],[[0,1,4,3],-1],[[0,3,1,4],1],[[0,3,4,1],-1],[[1,0,3,4],-1],[[1,0,4,3],1],[[1,4,0,3],1],[[1,4,3,0],-1],[[3,0,1,4],-1],[[3,0,4,1],1],[[3,4,0,1],1],[[3,4,1,0],-1],[[4,1,0,3],-1],[[4,1,3,0],1],[[4,3,0,1],-1],[[4,3,1,0],1]],[[[0,1,3,4],1],[[0,1,4,3],-1],[[0,3,1,4],-1],[[0,3,4,1],1],[[0,4,1,3],-2],[[0,4,3,1],2],[[1,0,3,4],-1],[[1,0,4,3],1],[[1,3,0,4],-2],[[1,3,4,0],2],[[1,4,0,3],-1],[[1,4,3,0],1],[[3,0,1,4],1],[[3,0,4,1],-1],[[3,1,0,4],2],[[3,1,4,0],-2],[[3,4,0,1],1],[[3,4,1,0],-1],[[4,0,1,3],2],[[4,0,3,1],-2],[[4,1,0,3],1],[[4,1,3,0],-1],[[4,3,0,1],-1],[[4,3,1,0],1]],[[[0,2,3,4],1],[[0,2,4,3],-1],[[0,3,2,4],1],[[0,3,4,2],-1],[[2,0,3,4],-1],[[2,0,4,3],1],[[2,4,0,3],1],[[2,4,3,0],-1],[[3,0,2,4],-1],[[3,0,4,2],1],[[3,4,0,2],1],[[3,4,2,0],-1],[[4,2,0,3],-1],[[4,2,3,0],1],[[4,3,0,2],-1],[[4,3,2,0],1]],[[[0,2,3,4],1],[[0,2,4,3],-1],[[0,3,2,4],-1],[[0,3,4,2],1],[[0,4,2,3],-2],[[0,4,3,2],2],[[2,0,3,4],-1],[[2,0,4,3],1],[[2,3,0,4],-2],[[2,3,4,0],2],[[2,4,0,3],-1],[[2,4,3,0],1],[[3,0,2,4],1],[[3,0,4,2],-1],[[3,2,0,4],2],[[3,2,4,0],-2],[[3,4,0,2],1],[[3,4,2,0],-1],[[4,0,2,3],2],[[4,0,3,2],-2],[[4,2,0,3],1],[[4,2,3,0],-1],[[4,3,0,2],-1],[[4,3,2,0],1]],[[[1,2,3,4],1],[[1,2,4,3],-1],[[1,3,2,4],1],[[1,3,4,2],-1],[[2,1,3,4],-1],[[2,1,4,3],1],[[2,4,1,3],1],[[2,4,3,1],-1],[[3,1,2,4],-1],[[3,1,4,2],1],[[3,4,1,2],1],[[3,4,2,1],-1],[[4,2,1,3],-1],[[4,2,3,1],1],[[4,3,1,2],-1],[[4,3,2,1],1]],[[[1,2,3,4],1],[[1,2,4,3],-1],[[1,3,2,4],-1],[[1,3,4,2],1],[[1,4,2,3],-2],[[1,4,3,2],2],[[2,1,3,4],-1],[[2,1,4,3],1],[[2,3,1,4],-2],[[2,3,4,1],2],[[2,4,1,3],-1],[[2,4,3,1],1],[[3,1,2,4],1],[[3,1,4,2],-1],[[3,2,1,4],2],[[3,2,4,1],-2],[[3,4,1,2],1],[[3,4,2,1],-1],[[4,1,2,3],2],[[4,1,3,2],-2],[[4,2,1,3],1],[[4,2,3,1],-1],[[4,3,1,2],-1],[[4,3,2,1],1]]]}},"map":{"trace":"2/7","reduced_transpose":"-3/7"}}],"bob":[{"space":{"tensors":{"legs":4,"basis":[[[[0,1,0,1],1],[[0,1,1,0],-1],[[1,0,0,1],-1],[[1,0,1,0],1]],[[[0,1,0,2],1],[[0,1,2,0],-1],[[0,2,0,1],1],[[0,2,1,0],-1],[[1,0,0,2],-1],[[1,0,2,0],1],[[2,0,0,1],-1],[[2,0,1,0],1]],[[[0,1,0,3],1],[[0,1,3,0],-1],[[0,3,0,1],1],[[0,3,1,0],-1],[[1,0,0,3],-1],[[1,0,3,0],1],[[3,0,0,1],-1],[[3,0,1,0],1]],[[[0,1,0,4],1],[[0,1,4,0],-1],[[0,4,0,1],1],[[0,4,1,0],-1],[[1,0,0,4],-1],[[1,0,4,0],1],[[4,0,0,1],-1],[[4,0,1,0],1]],[[[0,1,1,2],1],[[0,1,2,1],-1],[[1,0,1,2],-1],[[1,0,2,1],1],[[1,2,0,1],1],[[1,2,1,0],-1],[[2,1,0,1],-1],[[2,1,1,0],1]],[[[0,1,1,3],1],[[0,1,3,1],-1],[[1,0,1,3],-1],[[1,0,3,1],1],[[1,3,0,1],1],[[1,3,1,0],-1],[[3,1,0,1],-1],[[3,1,1,0],1]],[[[0,1,1,4],1],[[0,1,4,1],-1],[[1,0,1,4],-1],[[1,0,4,1],1],[[1,4,0,1],1],[[1,4,1,0],-1],[[4,1,0,1],-1],[[4,1,1,0],1]],[[[0,2,0,2],1],[[0,2,2,0],-1],[[2,0,0,2],-1],[[2,0,2,0],1]],[[[0,2,0,3],1],[[0,2,3,0],-1],[[0,3,0,2],1],[[0,3,2,0],-1],[[2,0,0,3],-1],[[2,0,3,0],1],[[3,0,0,2],-1],[[3,0,2,0],1]],[[[0,2,0,4],1],[[0,2,4,0],-1],[[0,4,0,2],1],[[0,4,2,0],-1],[[2,0,0,4],-1],[[2,0,4,0],1],[[4,0,0,2],-1],[[4,0,2,0],1]],[[[0,2,1,2],1],[[0,2,2,1],-1],[[1,2,0,2],1],[[1,2,2,0],-1],[[2,0,1,2],-1],[[2,0,2,1],1],[[2,1,0,2],-1],[[2,1,2,0],1]],[[[0,2,2,3],1],[[0,2,3,2],-1],[[2,0,2,3],-1],[[2,0,3,2],1],[[2,3,0,2],1],[[2,3,2,0],-1],[[3,2,0,2],-1],[[3,2,2,0],1]],[[[0,2,2,4],1],[[0,2,4,2],-1],[[2,0,2,4],-1],[[2,0,4,2],1],[[2,4,0,2],1],[[2,4,2,0],-1],[[4,2,0,2],-1],[[4,2,2,0],1]],[[[0,3,0,3],1],[[0,3,3,0],-1],[[3,0,0,3],-1],[[3,0,3,0],1]],[[[0,3,0,4],1],[[0,3,4,0],-1],[[0,4,0,3],1],[[0,4,3,0],-1],[[3,0,0,4],-1],[[3,0,4,0],1],[[4,0,0,3],-1],[[4,0,3,0],1]],[[[0,3,1,3],1],[[0,3,3,1],-1],[[1,3,0,3],1],[[1,3,3,0],-1],[[3,0,1,3],-1],[[3,0,3,1],1],[[3,1,0,3],-1],[[3,1,3,0],1]],[[[0,3,2,3],1],[[0,3,3,2],-1],[[2,3,0,3],1],[[2,3,3,0],-1],[[3,0,2,3],-1],[[3,0,3,2],1],[[3,2,0,3],-1],[[3,2,3,0],1]],[[[0,3,3,4],1],[[0,3,4,3],-1],[[3,0,3,4],-1],[[3,0,4,3],1],[[3,4,0,3],1],[[3,4,3,0],-1],[[4,3,0,3],-1],[[4,3,3,0],1]],[[[0,4,0,4],1],[[0,4,4,0],-1],[[4,0,0,4],-1],[[4,0,4,0],1]],[[[0,4,1,4],1],[[0,4,4,1],-1],[[1,4,0,4],1],[[1,4,4,0],-1],[[4,0,1,4],-1],[[4,0,4,1],1],[[4,1,0,4],-1],[[4,1,4,0],1]],[[[0,4,2,4],1],[[0,4,4,2],-1],[[2,4,0,4],1],[[2,4,4,0],-1],[[4,0,2,4],-1],[[4,0,4,2],1],[[4,2,0,4],-1],[[4,2,4,0],1]],[[[0,4,3,4],1],[[0,4,4,3],-1],[[3,4,0,4],1],[[3,4,4,0],-1],[[4,0,3,4],-1],[[4,0,4,3],1],[[4,3,0,4],-1],[[4,3,4,0],1]],[[[1,2,1,2],1],[[1,2,2,1],-1],[[2,1,1,2],-1],[[2,1,2,1],1]],[[[1,2,1,3],1],[[1,2,3,1],-1],[[1,3,1,2],1],[[1,3,2,1],-1],[[2,1,1,3],-1],[[2,1,3,1],1],[[3,1,1,2],-1],[[3,1,2,1],1]],[[[1,2,1,4],1],[[1,2,4,1],-1],[[1,4,1,2],1],[[1,4,2,1],-1],[[2,1,1,4],-1],[[2,1,4,1],1],[[4,1,1,2],-1],[[4,1,2,1],1]],[[[1,2,2,3],1],[[1,2,3,2],-1],[[2,1,2,3],-1],[[2,1,3,2],1],[[2,3,1,2],1],[[2,3,2,1],-1],[[3,2,1,2],-1],[[3,2,2,1],1]],[[[1,2,2,4],1],[[1,2,4,2],-1],[[2,1,2,4],-1],[[2,1,4,2],1],[[2,4,1,2],1],[[2,4,2,1],-1],[[4,2,1,2],-1],[[4,2,2,1],1]],[[[1,3,1,3],1],[[1,3,3,1],-1],[[3,1,1,3],-1],[[3,1,3,1],1]],[[[1,3,1,4],1],[[1,3,4,1],-1],[[1,4,1,3],1],[[1,4,3,1],-1],[[3,1,1,4],-1],[[3,1,4,1],1],[[4,1,1,3],-1],[[4,1,3,1],1]],[[[1,3,2,3],1],[[1,3,3,2],-1],[[2,3,1,3],1],[[2,3,3,1],-1],[[3,1,2,3],-1],[[3,1,3,2],1],[[3,2,1,3],-1],[[3,2,3,1],1]],[[[1,3,3,4],1],[[1,3,4,3],-1],[[3,1,3,4],-1],[[3,1,4,3],1],[[3,4,1,3],1],[[3,4,3,1],-1],[[4,3,1,3],-1],[[4,3,3,1],1]],[[[1,4,1,4],1],[[1,4,4,1],-1],[[4,1,1,4],-1],[[4,1,4,1],1]],[[[1,4,2,4],1],[[1,4,4,2],-1],[[2,4,1,4],1],[[2,4,4,1],-1],[[4,1,2,4],-1],[[4,1,4,2],1],[[4,2,1,4],-1],[[4,2,4,1],1]],[[[1,4,3,4],1],[[1,4,4,3],-1],[[3,4,1,4],1],[[3,4,4,1],-1],[[4,1,3,4],-1],[[4,1,4,3],1],[[4,3,1,4],-1],[[4,3,4,1],1]],[[[2,3,2,3],1],[[2,3,3,2],-1],[[3,2,2,3],-1],[[3,2,3,2],1]],[[[2,3,2,4],1],[[2,3,4,2],-1],[[2,4,2,3],1],[[2,4,3,2],-1],[[3,2,2,4],-1],[[3,2,4,2],1],[[4,2,2,3],-1],[[4,2,3,2],1]],[[[2,3,3,4],1],[[2,3,4,3],-1],[[3,2,3,4],-1],[[3,2,4,3],1],[[3,4,2,3],1],[[3,4,3,2],-1],[[4,3,2,3],-1],[[4,3,3,2],1]],[[[2,4,2,4],1],[[2,4,4,2],-1],[[4,2,2,4],-1],[[4,2,4,2],1]],[[[2,4,3,4],1],[[2,4,4,3],-1],[[3,4,2,4],1],[[3,4,4,2],-1],[[4,2,3,4],-1],[[4,2,4,3],1],[[4,3,2,4],-1],[[4,3,4,2],1]],[[[3,4,3,4],1],[[3,4,4,3],-1],[[4,3,3,4],-1],[[4,3,4,3],1]],[[[0,1,2,3],1],[[0,1,3,2],-1],[[0,2,1,3],1],[[0,2,3,1],-1],[[1,0,2,3],-1],[[1,0,3,2],1],[[1,3,0,2],1],[[1,3,2,0],-1],[[2,0,1,3],-1],[[2,0,3,1],1],[[2,3,0,1],1],[[2,3,1,0],-1],[[3,1,0,2],-1],[[3,1,2,0],1],[[3,2,0,1],-1],[[3,2,1,0],1]],[[[0,1,2,3],1],[[0,1,3,2],-1],[[0,2,1,3],-1],[[0,2,3,1],1],[[0,3,1,2],-2],[[0,3,2,1],2],[[1,0,2,3],-1],[[1,0,3,2],1],[[1,2,0,3],-2],[[1,2,3,0],2],[[1,3,0,2],-1],[[1,3,2,0],1],[[2,0,1,3],1],[[2,0,3,1],-1],[[2,1,0,3],2],[[2,1,3,0],-2],[[2,3,0,1],1],[[2,3,1,0],-1],[[3,0,1,2],2],[[3,0,2,1],-2],[[3,1,0,2],1],[[3,1,2,0],-1],[[3,2,0,1],-1],[[3,2,1,0],1]],[[[0,1,2,4],1],[[0,1,4,2],-1],[[0,2,1,4],1],[[0,2,4,1],-1],[[1,0,2,4],-1],[[1,0,4,2],1],[[1,4,0,2],1],[[1,4,2,0],-1],[[2,0,1,4],-1],[[2,0,4,1],1],[[2,4,0,1],1],[[2,4,1,0],-1],[[4,1,0,2],-1],[[4,1,2,0],1],[[4,2,0,1],-1],[[4,2,1,0],1]],[[[0,1,2,4],1],[[0,1,4,2],-1],[[0,2,1,4],-1],[[0,2,4,1],1],[[0,4,1,2],-2],[[0,4,2,1],2],[[1,0,2,4],-1],[[1,0,4,2],1],[[1,2,0,4],-2],[[1,2,4,0],2],[[1,4,0,2],-1],[[1,4,2,0],1],[[2,0,1,4],1],[[2,0,4,1],-1],[[2,1,0,4],2],[[2,1,4,0],-2],[[2,4,0,1],1],[[2,4,1,0],-1],[[4,0,1,2],2],[[4,0,2,1],-2],[[4,1,0,2],1],[[4,1,2,0],-1],[[4,2,0,1],-1],[[4,2,1,0],1]],[[[0,1,3,4],1],[[0,1,4,3],-1],[[0,3,1,4],1],[[0,3,4,1],-1],[[1,0,3,4],-1],[[1,0,4,3],1],[[1,4,0,3],1],[[1,4,3,0],-1],[[3,0,1,4],-1],[[3,0,4,1],1],[[3,4,0,1],1],[[3,4,1,0],-1],[[4,1,0,3],-1],[[4,1,3,0],1],[[4,3,0,1],-1],[[4,3,1,0],1]],[[[0,1,3,4],1],[[0,1,4,3],-1],[[0,3,1,4],-1],[[0,3,4,1],1],[[0,4,1,3],-2],[[0,4,3,1],2],[[1,0,3,4],-1],[[1,0,4,3],1],[[1,3,0,4],-2],[[1,3,4,0],2],[[1,4,0,3],-1],[[1,4,3,0],1],[[3,0,1,4],1],[[3,0,4,1],-1],[[3,1,0,4],2],[[3,1,4,0],-2],[[3,4,0,1],1],[[3,4,1,0],-1],[[4,0,1,3],2],[[4,0,3,1],-2],[[4,1,0,3],1],[[4,1,3,0],-1],[[4,3,0,1],-1],[[4,3,1,0],1]],[[[0,2,3,4],1],[[0,2,4,3],-1],[[0,3,2,4],1],[[0,3,4,2],-1],[[2,0,3,4],-1],[[2,0,4,3],1],[[2,4,0,3],1],[[2,4,3,0],-1],[[3,0,2,4],-1],[[3,0,4,2],1],[[3,4,0,2],1],[[3,4,2,0],-1],[[4,2,0,3],-1],[[4,2,3,0],1],[[4,3,0,2],-1],[[4,3,2,0],1]],[[[0,2,3,4],1],[[0,2,4,3],-1],[[0,3,2,4],-1],[[0,3,4,2],1],[[0,4,2,3],-2],[[0,4,3,2],2],[[2,0,3,4],-1],[[2,0,4,3],1],[[2,3,0,4],-2],[[2,3,4,0],2],[[2,4,0,3],-1],[[2,4,3,0],1],[[3,0,2,4],1],[[3,0,4,2],-1],[[3,2,0,4],2],[[3,2,4,0],-2],[[3,4,0,2],1],[[3,4,2,0],-1],[[4,0,2,3],2],[[4,0,3,2],-2],[[4,2,0,3],1],[[4,2,3,0],-1],[[4,3,0,2],-1],[[4,3,2,0],1]],[[[1,2,3,4],1],[[1,2,4,3],-1],[[1,3,2,4],1],[[1,3,4,2],-1],[[2,1,3,4],-1],[[2,1,4,3],1],[[2,4,1,3],1],[[2,4,3,1],-1],[[3,1,2,4],-1],[[3,1,4,2],1],[[3,4,1,2],1],[[3,4,2,1],-1],[[4,2,1,3],-1],[[4,2,3,1],1],[[4,3,1,2],-1],[[4,3,2,1],1]],[[[1,2,3,4],1],[[1,2,4,3],-1],[[1,3,2,4],-1],[[1,3,4,2],1],[[1,4,2,3],-2],[[1,4,3,2],2],[[2,1,3,4],-1],[[2,1,4,3],1],[[2,3,1,4],-2],[[2,3,4,1],2],[[2,4,1,3],-1],[[2,4,3,1],1],[[3,1,2,4],1],[[3,1,4,2],-1],[[3,2,1,4],2],[[3,2,4,1],-2],[[3,4,1,2],1],[[3,4,2,1],-1],[[4,1,2,3],2],[[4,1,3,2],-2],[[4,2,1,3],1],[[4,2,3,1],-1],[[4,3,1,2],-1],[[4,3,2,1],1]]]}},"map":{"trace":"17/165","reduced":"16/33"}}],"source":[[0,0,1]],"q":{"pairs":[[0,0]],"blocks":[{"weight":[1,1,0,0,0],"form":[["896/11","1328/11","3008/11","-1472/11"],["1328/11","-1447751917957/8019000000","2195823744967/5346000000","1650960566771/2405700000"],["3008/11","2195823744967/5346000000","17561165563961/21384000000","-29855145784793/80190000000"],["-1472/11","1650960566771/2405700000","-29855145784793/80190000000","-279302074042777/180427500000"]]},{"weight":[1,1,1,0,-1],"form":[["73940950977967/2165130000000","11358577253857/216513000000","7821253298743/1082565000000"],["11358577253857/216513000000","-76366761781411/1082565000000","61375330044797/541282500000"],["7821253298743/1082565000000","61375330044797/541282500000","-11748323682131/541282500000"]]},{"weight":[2,0,0,0,0],"form":[["288/11","-48/11","2272/33","-736/33"],["-48/11","109970132699/801900000","23474427353/3207600000","1037594986063/8019000000"],["2272/33","23474427353/3207600000","8233332354559/32076000000","-464119291907/5346000000"],["-736/33","1037594986063/8019000000","-464119291907/5346000000","401321632963/8019000000"]]},{"weight":[2,1,0,0,-1],"form":[["5548263256981/288684000000","-40671097336907/2020788000000","598127257434559/151559100000000","-819210994251589/37889775000000","87402220183051/7577955000000","-113136941797321/9472443750000","-174319587823819/37889775000000","-696506954051977/18944887500000"],["-40671097336907/2020788000000","85381509843401/2525985000000","1623646719482507/75779550000000","2794626368212339/75779550000000","-65601380643253/5412825000000","-13812850104629/1894488750000","-22105808780521/9472443750000","418767075593473/9472443750000"],["598127257434559/151559100000000","1623646719482507/75779550000000","-2625132033782011/90935460000000","2206239045860903/454677300000000","-290097453620993/56834662500000","9773654302498/355216640625","-3559272356538463/113669325000000","-60171456429977/113669325000000"],["-819210994251589/37889775000000","2794626368212339/75779550000000","2206239045860903/454677300000000","-71078304546041/8266860000000","-4280224326691/10333575000000","-109290571480441/5683466250000","25636178026381/113669325000000","120240608162701/3247695000000"],["87402220183051/7577955000000","-65601380643253/5412825000000","-290097453620993/56834662500000","-4280224326691/10333575000000","5233801567837/710433281250","17103601619422/1776083203125","-190944813815149/14208665625000","-148221527773457/5683466250000"],["-113136941797321/9472443750000","-13812850104629/1894488750000","9773654302498/355216640625","-109290571480441/5683466250000","17103601619422/1776083203125","-69076156679204/1776083203125","81749836406584/1776083203125","18109271665501/645848437500"],["-174319587823819/37889775000000","-22105808780521/9472443750000","-3559272356538463/113669325000000","25636178026381/113669325000000","-190944813815149/14208665625000","81749836406584/1776083203125","-772994975428103/28417331250000","-409285940685547/28417331250000"],["-696506954051977/18944887500000","418767075593473/9472443750000","-60171456429977/113669325000000","120240608162701/3247695000000","-148221527773457/5683466250000","18109271665501/645848437500","-409285940685547/28417331250000","301043780823977/5683466250000"]]},{"weight":[2,1,1,-1,-1],"form":[["-27081212479841/2104987500000","-9292486501159/2104987500000","-493210712521/95681250000","-2839191191059/150356250000"],["-9292486501159/2104987500000","1126316069359/2104987500000","-9909310364389/1052493750000","-291689129861/150356250000"],["-493210712521/95681250000","-9909310364389/1052493750000","-394847612743/35083125000","-36987064039/58471875000"],["-2839191191059/150356250000","-291689129861/150356250000","-36987064039/58471875000","-681217222423/35083125000"]]},{"weight":[2,1,1,0,-2],"form":[["239453550929/157874062500","2003235254333/157874062500","-711449350679/315748125000"],["2003235254333/157874062500","568667879357/157874062500","85465264271/15787406250"],["-711449350679/315748125000","85465264271/15787406250","-221083942528/39468515625"]]},{"weight":[2,2,0,-1,-1],"form":[["-115820318308/17940234375","-281375435629/197342578125","2033294560271/789370312500","62046562939/35880468750"],["-281375435629/197342578125","89966951081/56383593750","-231594060728/197342578125","676858943821/39468515625"],["2033294560271/789370312500","-231594060728/197342578125","-3097553267539/394685156250","109422692447/28191796875"],["62046562939/35880468750","676858943821/39468515625","109422692447/28191796875","8382586016723/394685156250"]]},{"weight":[2,2,0,0,-2],"form":[["2832563647/1890000000","-59491873171/62370000000","-24730761767/31185000000","5724345787/5940000000"],["-59491873171/62370000000","-13008917419/11694375000","12839481203/15592500000","-196935025937/62370000000"],["-24730761767/31185000000","12839481203/15592500000","271943517779/46777500000","-1482739457/623700000"],["5724345787/5940000000","-196935025937/62370000000","-1482739457/623700000","599459937/192500000"]]},{"weight":[2,2,1,-1,-2],"form":[["-517580687347/315748125000","-66067815598/39468515625","3392068364141/2525985000000","1364937505681/2525985000000"],["-66067815598/39468515625","-4691847406447/1262992500000","2416006386109/631496250000","24585649889/25259850000"],["3392068364141/2525985000000","2416006386109/631496250000","-533905133693/157874062500","-129764684383/631496250000"],["1364937505681/2525985000000","24585649889/25259850000","-129764684383/631496250000","-161130442601/631496250000"]]},{"weight":[2,2,2,-2,-2],"form":[["-59427117649/31185000000"]]},{"weight":[3,0,0,0,-1],"form":[["721568766283/74844000000","-4242745993/1336500000","5315274553/340200000"],["-4242745993/1336500000","241969112753/18711000000","-19425684053/891000000"],["5315274553/340200000","-19425684053/891000000","403761687821/18711000000"]]},{"weight":[3,1,0,-1,-1],"form":[["-13559186011/25059375000","-6579021037/5315625000","227286840499/350831250000"],["-6579021037/5315625000","-3555497747/6378750000","661171920443/175415625000"],["227286840499/350831250000","661171920443/175415625000","24436251491/3132421875"]]},{"weight":[3,1,0,0,-2],"form":[["46256604221/10023750000","-57965476193/17541562500","1449582961/729000000","-348283900021/70166250000"],["-57965476193/17541562500","101878448767/35083125000","-122362544803/280665000000","52688952083/14033250000"],["1449582961/729000000","-122362544803/280665000000","-7153798213/2126250000","-9959940469/3118500000"],["-348283900021/70166250000","52688952083/14033250000","-9959940469/3118500000","2366086109/850500000"]]},{"weight":[3,1,1,-1,-2],"form":[["-5634738307/5103000000","8354017747/9355500000"],["8354017747/9355500000","19484288701/10206000000"]]},{"weight":[3,2,0,-1,-2],"form":[["188117919823/224532000000","-181186675289/224532000000","27680521217/187110000000","-60048384679/374220000000"],["-181186675289/224532000000","1859666303843/1122660000000","-40764437309/374220000000","22132773989/23388750000"],["27680521217/187110000000","-40764437309/374220000000","-4032953101/5670000000","-65256522647/41580000000"],["-60048384679/374220000000","22132773989/23388750000","-65256522647/41580000000","-839461151/11340000000"]]},{"weight":[3,2,1,-2,-2],"form":[["1367147491/68040000000","31878827203/249480000000"],["31878827203/249480000000","25217446831/68040000000"]]},{"weight":[3,3,0,-2,-2],"form":[["64849555699/280665000000"]]},{"weight":[4,0,0,0,-2],"form":[["21629533103/31185000000"]]},{"weight":[4,1,0,-1,-2],"form":[["21629533103/37422000000"]]},{"weight":[4,2,0,-2,-2],"form":[["21629533103/187110000000"]]}]}}}


==> code/certificates/d7.json <==
{"format":"werner-sdp-v1","description":"Inputs: the exterior cube of C^7.","state":{"dimension":7,"a":17,"b":3},"solution":{"alice":[{"space":{"tensors":{"legs":3,"basis":[[[[0,1,2],1],[[0,2,1],-1],[[1,0,2],-1],[[1,2,0],1],[[2,0,1],1],[[2,1,0],-1]],[[[0,1,3],1],[[0,3,1],-1],[[1,0,3],-1],[[1,3,0],1],[[3,0,1],1],[[3,1,0],-1]],[[[0,1,4],1],[[0,4,1],-1],[[1,0,4],-1],[[1,4,0],1],[[4,0,1],1],[[4,1,0],-1]],[[[0,1,5],1],[[0,5,1],-1],[[1,0,5],-1],[[1,5,0],1],[[5,0,1],1],[[5,1,0],-1]],[[[0,1,6],1],[[0,6,1],-1],[[1,0,6],-1],[[1,6,0],1],[[6,0,1],1],[[6,1,0],-1]],[[[0,2,3],1],[[0,3,2],-1],[[2,0,3],-1],[[2,3,0],1],[[3,0,2],1],[[3,2,0],-1]],[[[0,2,4],1],[[0,4,2],-1],[[2,0,4],-1],[[2,4,0],1],[[4,0,2],1],[[4,2,0],-1]],[[[0,2,5],1],[[0,5,2],-1],[[2,0,5],-1],[[2,5,0],1],[[5,0,2],1],[[5,2,0],-1]],[[[0,2,6],1],[[0,6,2],-1],[[2,0,6],-1],[[2,6,0],1],[[6,0,2],1],[[6,2,0],-1]],[[[0,3,4],1],[[0,4,3],-1],[[3,0,4],-1],[[3,4,0],1],[[4,0,3],1],[[4,3,0],-1]],[[[0,3,5],1],[[0,5,3],-1],[[3,0,5],-1],[[3,5,0],1],[[5,0,3],1],[[5,3,0],-1]],[[[0,3,6],1],[[0,6,3],-1],[[3,0,6],-1],[[3,6,0],1],[[6,0,3],1],[[6,3,0],-1]],[[[0,4,5],1],[[0,5,4],-1],[[4,0,5],-1],[[4,5,0],1],[[5,0,4],1],[[5,4,0],-1]],[[[0,4,6],1],[[0,6,4],-1],[[4,0,6],-1],[[4,6,0],1],[[6,0,4],1],[[6,4,0],-1]],[[[0,5,6],1],[[0,6,5],-1],[[5,0,6],-1],[[5,6,0],1],[[6,0,5],1],[[6,5,0],-1]],[[[1,2,3],1],[[1,3,2],-1],[[2,1,3],-1],[[2,3,1],1],[[3,1,2],1],[[3,2,1],-1]],[[[1,2,4],1],[[1,4,2],-1],[[2,1,4],-1],[[2,4,1],1],[[4,1,2],1],[[4,2,1],-1]],[[[1,2,5],1],[[1,5,2],-1],[[2,1,5],-1],[[2,5,1],1],[[5,1,2],1],[[5,2,1],-1]],[[[1,2,6],1],[[1,6,2],-1],[[2,1,6],-1],[[2,6,1],1],[[6,1,2],1],[[6,2,1],-1]],[[[1,3,4],1],[[1,4,3],-1],[[3,1,4],-1],[[3,4,1],1],[[4,1,3],1],[[4,3,1],-1]],[[[1,3,5],1],[[1,5,3],-1],[[3,1,5],-1],[[3,5,1],1],[[5,1,3],1],[[5,3,1],-1]],[[[1,3,6],1],[[1,6,3],-1],[[3,1,6],-1],[[3,6,1],1],[[6,1,3],1],[[6,3,1],-1]],[[[1,4,5],1],[[1,5,4],-1],[[4,1,5],-1],[[4,5,1],1],[[5,1,4],1],[[5,4,1],-1]],[[[1,4,6],1],[[1,6,4],-1],[[4,1,6],-1],[[4,6,1],1],[[6,1,4],1],[[6,4,1],-1]],[[[1,5,6],1],[[1,6,5],-1],[[5,1,6],-1],[[5,6,1],1],[[6,1,5],1],[[6,5,1],-1]],[[[2,3,4],1],[[2,4,3],-1],[[3,2,4],-1],[[3,4,2],1],[[4,2,3],1],[[4,3,2],-1]],[[[2,3,5],1],[[2,5,3],-1],[[3,2,5],-1],[[3,5,2],1],[[5,2,3],1],[[5,3,2],-1]],[[[2,3,6],1],[[2,6,3],-1],[[3,2,6],-1],[[3,6,2],1],[[6,2,3],1],[[6,3,2],-1]],[[[2,4,5],1],[[2,5,4],-1],[[4,2,5],-1],[[4,5,2],1],[[5,2,4],1],[[5,4,2],-1]],[[[2,4,6],1],[[2,6,4],-1],[[4,2,6],-1],[[4,6,2],1],[[6,2,4],1],[[6,4,2],-1]],[[[2,5,6],1],[[2,6,5],-1],[[5,2,6],-1],[[5,6,2],1],[[6,2,5],1],[[6,5,2],-1]],[[[3,4,5],1],[[3,5,4],-1],[[4,3,5],-1],[[4,5,3],1],[[5,3,4],1],[[5,4,3],-1]],[[[3,4,6],1],[[3,6,4],-1],[[4,3,6],-1],[[4,6,3],1],[[6,3,4],1],[[6,4,3],-1]],[[[3,5,6],1],[[3,6,5],-1],[[5,3,6],-1],[[5,6,3],1],[[6,3,5],1],[[6,5,3],-1]],[[[4,5,6],1],[[4,6,5],-1],[[5,4,6],-1],[[5,6,4],1],[[6,4,5],1],[[6,5,4],-1]]]}},"map":{"trace":"37/196","reduced_transpose":"-9/28"}}],"bob":[{"space":{"tensors":{"legs":3,"basis":[[[[0,1,2],1],[[0,2,1],-1],[[1,0,2],-1],[[1,2,0],1],[[2,0,1],1],[[2,1,0],-1]],[[[0,1,3],1],[[0,3,1],-1],[[1,0,3],-1],[[1,3,0],1],[[3,0,1],1],[[3,1,0],-1]],[[[0,1,4],1],[[0,4,1],-1],[[1,0,4],-1],[[1,4,0],1],[[4,0,1],1],[[4,1,0],-1]],[[[0,1,5],1],[[0,5,1],-1],[[1,0,5],-1],[[1,5,0],1],[[5,0,1],1],[[5,1,0],-1]],[[[0,1,6],1],[[0,6,1],-1],[[1,0,6],-1],[[1,6,0],1],[[6,0,1],1],[[6,1,0],-1]],[[[0,2,3],1],[[0,3,2],-1],[[2,0,3],-1],[[2,3,0],1],[[3,0,2],1],[[3,2,0],-1]],[[[0,2,4],1],[[0,4,2],-1],[[2,0,4],-1],[[2,4,0],1],[[4,0,2],1],[[4,2,0],-1]],[[[0,2,5],1],[[0,5,2],-1],[[2,0,5],-1],[[2,5,0],1],[[5,0,2],1],[[5,2,0],-1]],[[[0,2,6],1],[[0,6,2],-1],[[2,0,6],-1],[[2,6,0],1],[[6,0,2],1],[[6,2,0],-1]],[[[0,3,4],1],[[0,4,3],-1],[[3,0,4],-1],[[3,4,0],1],[[4,0,3],1],[[4,3,0],-1]],[[[0,3,5],1],[[0,5,3],-1],[[3,0,5],-1],[[3,5,0],1],[[5,0,3],1],[[5,3,0],-1]],[[[0,3,6],1],[[0,6,3],-1],[[3,0,6],-1],[[3,6,0],1],[[6,0,3],1],[[6,3,0],-1]],[[[0,4,5],1],[[0,5,4],-1],[[4,0,5],-1],[[4,5,0],1],[[5,0,4],1],[[5,4,0],-1]],[[[0,4,6],1],[[0,6,4],-1],[[4,0,6],-1],[[4,6,0],1],[[6,0,4],1],[[6,4,0],-1]],[[[0,5,6],1],[[0,6,5],-1],[[5,0,6],-1],[[5,6,0],1],[[6,0,5],1],[[6,5,0],-1]],[[[1,2,3],1],[[1,3,2],-1],[[2,1,3],-1],[[2,3,1],1],[[3,1,2],1],[[3,2,1],-1]],[[[1,2,4],1],[[1,4,2],-1],[[2,1,4],-1],[[2,4,1],1],[[4,1,2],1],[[4,2,1],-1]],[[[1,2,5],1],[[1,5,2],-1],[[2,1,5],-1],[[2,5,1],1],[[5,1,2],1],[[5,2,1],-1]],[[[1,2,6],1],[[1,6,2],-1],[[2,1,6],-1],[[2,6,1],1],[[6,1,2],1],[[6,2,1],-1]],[[[1,3,4],1],[[1,4,3],-1],[[3,1,4],-1],[[3,4,1],1],[[4,1,3],1],[[4,3,1],-1]],[[[1,3,5],1],[[1,5,3],-1],[[3,1,5],-1],[[3,5,1],1],[[5,1,3],1],[[5,3,1],-1]],[[[1,3,6],1],[[1,6,3],-1],[[3,1,6],-1],[[3,6,1],1],[[6,1,3],1],[[6,3,1],-1]],[[[1,4,5],1],[[1,5,4],-1],[[4,1,5],-1],[[4,5,1],1],[[5,1,4],1],[[5,4,1],-1]],[[[1,4,6],1],[[1,6,4],-1],[[4,1,6],-1],[[4,6,1],1],[[6,1,4],1],[[6,4,1],-1]],[[[1,5,6],1],[[1,6,5],-1],[[5,1,6],-1],[[5,6,1],1],[[6,1,5],1],[[6,5,1],-1]],[[[2,3,4],1],[[2,4,3],-1],[[3,2,4],-1],[[3,4,2],1],[[4,2,3],1],[[4,3,2],-1]],[[[2,3,5],1],[[2,5,3],-1],[[3,2,5],-1],[[3,5,2],1],[[5,2,3],1],[[5,3,2],-1]],[[[2,3,6],1],[[2,6,3],-1],[[3,2,6],-1],[[3,6,2],1],[[6,2,3],1],[[6,3,2],-1]],[[[2,4,5],1],[[2,5,4],-1],[[4,2,5],-1],[[4,5,2],1],[[5,2,4],1],[[5,4,2],-1]],[[[2,4,6],1],[[2,6,4],-1],[[4,2,6],-1],[[4,6,2],1],[[6,2,4],1],[[6,4,2],-1]],[[[2,5,6],1],[[2,6,5],-1],[[5,2,6],-1],[[5,6,2],1],[[6,2,5],1],[[6,5,2],-1]],[[[3,4,5],1],[[3,5,4],-1],[[4,3,5],-1],[[4,5,3],1],[[5,3,4],1],[[5,4,3],-1]],[[[3,4,6],1],[[3,6,4],-1],[[4,3,6],-1],[[4,6,3],1],[[6,3,4],1],[[6,4,3],-1]],[[[3,5,6],1],[[3,6,5],-1],[[5,3,6],-1],[[5,6,3],1],[[6,3,5],1],[[6,5,3],-1]],[[[4,5,6],1],[[4,6,5],-1],[[5,4,6],-1],[[5,6,4],1],[[6,4,5],1],[[6,5,4],-1]]]}},"map":{"trace":"37/406","reduced":"21/58"}}],"source":[[0,0,1]],"q":{"pairs":[[0,0]],"blocks":[{"weight":[1,1,0,0,0,0,0],"form":[["1800/29","-1057680/9947","-1548000/9947","-990000/9947"],["-1057680/9947","-11476526281/62168750","7388188967/44406250","-41668163028/155421875"],["-1548000/9947","7388188967/44406250","2088600953/12433750","12335906382/155421875"],["-990000/9947","-41668163028/155421875","12335906382/155421875","-60815964513/310843750"]]},{"weight":[1,1,1,0,0,0,-1],"form":[["-635393537829/12433750000","16208544123/1554218750","-1285414049763/24867500000","-31236726447/2486750000"],["16208544123/1554218750","543773111409/12433750000","2676058668243/49735000000","-679865337/1243375000"],["-1285414049763/24867500000","2676058668243/49735000000","-86777443719/24867500000","-128086033959/12433750000"],["-31236726447/2486750000","-679865337/1243375000","-128086033959/12433750000","-591335552781/12433750000"]]},{"weight":[1,1,1,1,0,-1,-1],"form":[["-20473647/1554218750","23761760637/6216875000","-34852106313/6216875000"],["23761760637/6216875000","107083343559/6216875000","-5553285021/621687500"],["-34852106313/6216875000","-5553285021/621687500","119974962003/6216875000"]]},{"weight":[2,0,0,0,0,0,0],"form":[["630/29","88470/9947","-333000/9947"],["88470/9947","20041125093/2486750000","-35174834397/497350000"],["-333000/9947","-35174834397/497350000","15356909871/497350000"]]},{"weight":[2,1,0,0,0,0,-1],"form":[["7245947427/4973500000","-6793312587/1243375000","-16382897163/24867500000","132346195353/24867500000"],["-6793312587/1243375000","110040152679/12433750000","-52081594983/12433750000","-5994913419/621687500"],["-16382897163/24867500000","-52081594983/12433750000","-287336554839/24867500000","-34380531873/4973500000"],["132346195353/24867500000","-5994913419/621687500","-34380531873/4973500000","-10196463429/24867500000"]]},{"weight":[2,1,1,0,0,-1,-1],"form":[["-2249122381/994700000","3671271129/2486750000","1199321871/1243375000","4894023667/2486750000"],["3671271129/2486750000","-4923370007/1554218750","762141921/3108437500","-2369012343/1243375000"],["1199321871/1243375000","762141921/3108437500","-3810808257/24867500000","-2262654243/4973500000"],["4894023667/2486750000","-2369012343/1243375000","-2262654243/4973500000","-2032583323/994700000"]]},{"weight":[2,1,1,1,-1,-1,-1],"form":[["18829076577/49735000000","-14092001337/49735000000"],["-14092001337/49735000000","56762657367/49735000000"]]},{"weight":[2,2,0,0,0,-1,-1],"form":[["39789192951/24867500000"]]},{"weight":[2,2,1,0,-1,-1,-1],"form":[["6233408457/12433750000"]]},{"weight":[3,0,0,0,0,0,-1],"form":[["3315161799/1243375000"]]},{"weight":[3,1,0,0,0,-1,-1],"form":[["39780598743/49735000000"]]},{"weight":[3,1,1,0,-1,-1,-1],"form":[["2673102843/12433750000"]]}]}}}


==> code/certificates/d8.json <==
{"format":"werner-sdp-v1","description":"Exterior power 4 of C^8","state":{"dimension":8,"a":25000,"b":4427},"solution":{"alice":[{"space":{"tensors":{"legs":4,"basis":[[[[0,1,2,3],1],[[0,1,3,2],-1],[[0,2,1,3],-1],[[0,2,3,1],1],[[0,3,1,2],1],[[0,3,2,1],-1],[[1,0,2,3],-1],[[1,0,3,2],1],[[1,2,0,3],1],[[1,2,3,0],-1],[[1,3,0,2],-1],[[1,3,2,0],1],[[2,0,1,3],1],[[2,0,3,1],-1],[[2,1,0,3],-1],[[2,1,3,0],1],[[2,3,0,1],1],[[2,3,1,0],-1],[[3,0,1,2],-1],[[3,0,2,1],1],[[3,1,0,2],1],[[3,1,2,0],-1],[[3,2,0,1],-1],[[3,2,1,0],1]],[[[0,1,2,4],1],[[0,1,4,2],-1],[[0,2,1,4],-1],[[0,2,4,1],1],[[0,4,1,2],1],[[0,4,2,1],-1],[[1,0,2,4],-1],[[1,0,4,2],1],[[1,2,0,4],1],[[1,2,4,0],-1],[[1,4,0,2],-1],[[1,4,2,0],1],[[2,0,1,4],1],[[2,0,4,1],-1],[[2,1,0,4],-1],[[2,1,4,0],1],[[2,4,0,1],1],[[2,4,1,0],-1],[[4,0,1,2],-1],[[4,0,2,1],1],[[4,1,0,2],1],[[4,1,2,0],-1],[[4,2,0,1],-1],[[4,2,1,0],1]],[[[0,1,2,5],1],[[0,1,5,2],-1],[[0,2,1,5],-1],[[0,2,5,1],1],[[0,5,1,2],1],[[0,5,2,1],-1],[[1,0,2,5],-1],[[1,0,5,2],1],[[1,2,0,5],1],[[1,2,5,0],-1],[[1,5,0,2],-1],[[1,5,2,0],1],[[2,0,1,5],1],[[2,0,5,1],-1],[[2,1,0,5],-1],[[2,1,5,0],1],[[2,5,0,1],1],[[2,5,1,0],-1],[[5,0,1,2],-1],[[5,0,2,1],1],[[5,1,0,2],1],[[5,1,2,0],-1],[[5,2,0,1],-1],[[5,2,1,0],1]],[[[0,1,2,6],1],[[0,1,6,2],-1],[[0,2,1,6],-1],[[0,2,6,1],1],[[0,6,1,2],1],[[0,6,2,1],-1],[[1,0,2,6],-1],[[1,0,6,2],1],[[1,2,0,6],1],[[1,2,6,0],-1],[[1,6,0,2],-1],[[1,6,2,0],1],[[2,0,1,6],1],[[2,0,6,1],-1],[[2,1,0,6],-1],[[2,1,6,0],1],[[2,6,0,1],1],[[2,6,1,0],-1],[[6,0,1,2],-1],[[6,0,2,1],1],[[6,1,0,2],1],[[6,1,2,0],-1],[[6,2,0,1],-1],[[6,2,1,0],1]],[[[0,1,2,7],1],[[0,1,7,2],-1],[[0,2,1,7],-1],[[0,2,7,1],1],[[0,7,1,2],1],[[0,7,2,1],-1],[[1,0,2,7],-1],[[1,0,7,2],1],[[1,2,0,7],1],[[1,2,7,0],-1],[[1,7,0,2],-1],[[1,7,2,0],1],[[2,0,1,7],1],[[2,0,7,1],-1],[[2,1,0,7],-1],[[2,1,7,0],1],[[2,7,0,1],1],[[2,7,1,0],-1],[[7,0,1,2],-1],[[7,0,2,1],1],[[7,1,0,2],1],[[7,1,2,0],-1],[[7,2,0,1],-1],[[7,2,1,0],1]],[[[0,1,3,4],1],[[0,1,4,3],-1],[[0,3,1,4],-1],[[0,3,4,1],1],[[0,4,1,3],1],[[0,4,3,1],-1],[[1,0,3,4],-1],[[1,0,4,3],1],[[1,3,0,4],1],[[1,3,4,0],-1],[[1,4,0,3],-1],[[1,4,3,0],1],[[3,0,1,4],1],[[3,0,4,1],-1],[[3,1,0,4],-1],[[3,1,4,0],1],[[3,4,0,1],1],[[3,4,1,0],-1],[[4,0,1,3],-1],[[4,0,3,1],1],[[4,1,0,3],1],[[4,1,3,0],-1],[[4,3,0,1],-1],[[4,3,1,0],1]],[[[0,1,3,5],1],[[0,1,5,3],-1],[[0,3,1,5],-1],[[0,3,5,1],1],[[0,5,1,3],1],[[0,5,3,1],-1],[[1,0,3,5],-1],[[1,0,5,3],1],[[1,3,0,5],1],[[1,3,5,0],-1],[[1,5,0,3],-1],[[1,5,3,0],1],[[3,0,1,5],1],[[3,0,5,1],-1],[[3,1,0,5],-1],[[3,1,5,0],1],[[3,5,0,1],1],[[3,5,1,0],-1],[[5,0,1,3],-1],[[5,0,3,1],1],[[5,1,0,3],1],[[5,1,3,0],-1],[[5,3,0,1],-1],[[5,3,1,0],1]],[[[0,1,3,6],1],[[0,1,6,3],-1],[[0,3,1,6],-1],[[0,3,6,1],1],[[0,6,1,3],1],[[0,6,3,1],-1],[[1,0,3,6],-1],[[1,0,6,3],1],[[1,3,0,6],1],[[1,3,6,0],-1],[[1,6,0,3],-1],[[1,6,3,0],1],[[3,0,1,6],1],[[3,0,6,1],-1],[[3,1,0,6],-1],[[3,1,6,0],1],[[3,6,0,1],1],[[3,6,1,0],-1],[[6,0,1,3],-1],[[6,0,3,1],1],[[6,1,0,3],1],[[6,1,3,0],-1],[[6,3,0,1],-1],[[6,3,1,0],1]],[[[0,1,3,7],1],[[0,1,7,3],-1],[[0,3,1,7],-1],[[0,3,7,1],1],[[0,7,1,3],1],[[0,7,3,1],-1],[[1,0,3,7],-1],[[1,0,7,3],1],[[1,3,0,7],1],[[1,3,7,0],-1],[[1,7,0,3],-1],[[1,7,3,0],1],[[3,0,1,7],1],[[3,0,7,1],-1],[[3,1,0,7],-1],[[3,1,7,0],1],[[3,7,0,1],1],[[3,7,1,0],-1],[[7,0,1,3],-1],[[7,0,3,1],1],[[7,1,0,3],1],[[7,1,3,0],-1],[[7,3,0,1],-1],[[7,3,1,0],1]],[[[0,1,4,5],1],[[0,1,5,4],-1],[[0,4,1,5],-1],[[0,4,5,1],1],[[0,5,1,4],1],[[0,5,4,1],-1],[[1,0,4,5],-1],[[1,0,5,4],1],[[1,4,0,5],1],[[1,4,5,0],-1],[[1,5,0,4],-1],[[1,5,4,0],1],[[4,0,1,5],1],[[4,0,5,1],-1],[[4,1,0,5],-1],[[4,1,5,0],1],[[4,5,0,1],1],[[4,5,1,0],-1],[[5,0,1,4],-1],[[5,0,4,1],1],[[5,1,0,4],1],[[5,1,4,0],-1],[[5,4,0,1],-1],[[5,4,1,0],1]],[[[0,1,4,6],1],[[0,1,6,4],-1],[[0,4,1,6],-1],[[0,4,6,1],1],[[0,6,1,4],1],[[0,6,4,1],-1],[[1,0,4,6],-1],[[1,0,6,4],1],[[1,4,0,6],1],[[1,4,6,0],-1],[[1,6,0,4],-1],[[1,6,4,0],1],[[4,0,1,6],1],[[4,0,6,1],-1],[[4,1,0,6],-1],[[4,1,6,0],1],[[4,6,0,1],1],[[4,6,1,0],-1],[[6,0,1,4],-1],[[6,0,4,1],1],[[6,1,0,4],1],[[6,1,4,0],-1],[[6,4,0,1],-1],[[6,4,1,0],1]],[[[0,1,4,7],1],[[0,1,7,4],-1],[[0,4,1,7],-1],[[0,4,7,1],1],[[0,7,1,4],1],[[0,7,4,1],-1],[[1,0,4,7],-1],[[1,0,7,4],1],[[1,4,0,7],1],[[1,4,7,0],-1],[[1,7,0,4],-1],[[1,7,4,0],1],[[4,0,1,7],1],[[4,0,7,1],-1],[[4,1,0,7],-1],[[4,1,7,0],1],[[4,7,0,1],1],[[4,7,1,0],-1],[[7,0,1,4],-1],[[7,0,4,1],1],[[7,1,0,4],1],[[7,1,4,0],-1],[[7,4,0,1],-1],[[7,4,1,0],1]],[[[0,1,5,6],1],[[0,1,6,5],-1],[[0,5,1,6],-1],[[0,5,6,1],1],[[0,6,1,5],1],[[0,6,5,1],-1],[[1,0,5,6],-1],[[1,0,6,5],1],[[1,5,0,6],1],[[1,5,6,0],-1],[[1,6,0,5],-1],[[1,6,5,0],1],[[5,0,1,6],1],[[5,0,6,1],-1],[[5,1,0,6],-1],[[5,1,6,0],1],[[5,6,0,1],1],[[5,6,1,0],-1],[[6,0,1,5],-1],[[6,0,5,1],1],[[6,1,0,5],1],[[6,1,5,0],-1],[[6,5,0,1],-1],[[6,5,1,0],1]],[[[0,1,5,7],1],[[0,1,7,5],-1],[[0,5,1,7],-1],[[0,5,7,1],1],[[0,7,1,5],1],[[0,7,5,1],-1],[[1,0,5,7],-1],[[1,0,7,5],1],[[1,5,0,7],1],[[1,5,7,0],-1],[[1,7,0,5],-1],[[1,7,5,0],1],[[5,0,1,7],1],[[5,0,7,1],-1],[[5,1,0,7],-1],[[5,1,7,0],1],[[5,7,0,1],1],[[5,7,1,0],-1],[[7,0,1,5],-1],[[7,0,5,1],1],[[7,1,0,5],1],[[7,1,5,0],-1],[[7,5,0,1],-1],[[7,5,1,0],1]],[[[0,1,6,7],1],[[0,1,7,6],-1],[[0,6,1,7],-1],[[0,6,7,1],1],[[0,7,1,6],1],[[0,7,6,1],-1],[[1,0,6,7],-1],[[1,0,7,6],1],[[1,6,0,7],1],[[1,6,7,0],-1],[[1,7,0,6],-1],[[1,7,6,0],1],[[6,0,1,7],1],[[6,0,7,1],-1],[[6,1,0,7],-1],[[6,1,7,0],1],[[6,7,0,1],1],[[6,7,1,0],-1],[[7,0,1,6],-1],[[7,0,6,1],1],[[7,1,0,6],1],[[7,1,6,0],-1],[[7,6,0,1],-1],[[7,6,1,0],1]],[[[0,2,3,4],1],[[0,2,4,3],-1],[[0,3,2,4],-1],[[0,3,4,2],1],[[0,4,2,3],1],[[0,4,3,2],-1],[[2,0,3,4],-1],[[2,0,4,3],1],[[2,3,0,4],1],[[2,3,4,0],-1],[[2,4,0,3],-1],[[2,4,3,0],1],[[3,0,2,4],1],[[3,0,4,2],-1],[[3,2,0,4],-1],[[3,2,4,0],1],[[3,4,0,2],1],[[3,4,2,0],-1],[[4,0,2,3],-1],[[4,0,3,2],1],[[4,2,0,3],1],[[4,2,3,0],-1],[[4,3,0,2],-1],[[4,3,2,0],1]],[[[0,2,3,5],1],[[0,2,5,3],-1],[[0,3,2,5],-1],[[0,3,5,2],1],[[0,5,2,3],1],[[0,5,3,2],-1],[[2,0,3,5],-1],[[2,0,5,3],1],[[2,3,0,5],1],[[2,3,5,0],-1],[[2,5,0,3],-1],[[2,5,3,0],1],[[3,0,2,5],1],[[3,0,5,2],-1],[[3,2,0,5],-1],[[3,2,5,0],1],[[3,5,0,2],1],[[3,5,2,0],-1],[[5,0,2,3],-1],[[5,0,3,2],1],[[5,2,0,3],1],[[5,2,3,0],-1],[[5,3,0,2],-1],[[5,3,2,0],1]],[[[0,2,3,6],1],[[0,2,6,3],-1],[[0,3,2,6],-1],[[0,3,6,2],1],[[0,6,2,3],1],[[0,6,3,2],-1],[[2,0,3,6],-1],[[2,0,6,3],1],[[2,3,0,6],1],[[2,3,6,0],-1],[[2,6,0,3],-1],[[2,6,3,0],1],[[3,0,2,6],1],[[3,0,6,2],-1],[[3,2,0,6],-1],[[3,2,6,0],1],[[3,6,0,2],1],[[3,6,2,0],-1],[[6,0,2,3],-1],[[6,0,3,2],1],[[6,2,0,3],1],[[6,2,3,0],-1],[[6,3,0,2],-1],[[6,3,2,0],1]],[[[0,2,3,7],1],[[0,2,7,3],-1],[[0,3,2,7],-1],[[0,3,7,2],1],[[0,7,2,3],1],[[0,7,3,2],-1],[[2,0,3,7],-1],[[2,0,7,3],1],[[2,3,0,7],1],[[2,3,7,0],-1],[[2,7,0,3],-1],[[2,7,3,0],1],[[3,0,2,7],1],[[3,0,7,2],-1],[[3,2,0,7],-1],[[3,2,7,0],1],[[3,7,0,2],1],[[3,7,2,0],-1],[[7,0,2,3],-1],[[7,0,3,2],1],[[7,2,0,3],1],[[7,2,3,0],-1],[[7,3,0,2],-1],[[7,3,2,0],1]],[[[0,2,4,5],1],[[0,2,5,4],-1],[[0,4,2,5],-1],[[0,4,5,2],1],[[0,5,2,4],1],[[0,5,4,2],-1],[[2,0,4,5],-1],[[2,0,5,4],1],[[2,4,0,5],1],[[2,4,5,0],-1],[[2,5,0,4],-1],[[2,5,4,0],1],[[4,0,2,5],1],[[4,0,5,2],-1],[[4,2,0,5],-1],[[4,2,5,0],1],[[4,5,0,2],1],[[4,5,2,0],-1],[[5,0,2,4],-1],[[5,0,4,2],1],[[5,2,0,4],1],[[5,2,4,0],-1],[[5,4,0,2],-1],[[5,4,2,0],1]],[[[0,2,4,6],1],[[0,2,6,4],-1],[[0,4,2,6],-1],[[0,4,6,2],1],[[0,6,2,4],1],[[0,6,4,2],-1],[[2,0,4,6],-1],[[2,0,6,4],1],[[2,4,0,6],1],[[2,4,6,0],-1],[[2,6,0,4],-1],[[2,6,4,0],1],[[4,0,2,6],1],[[4,0,6,2],-1],[[4,2,0,6],-1],[[4,2,6,0],1],[[4,6,0,2],1],[[4,6,2,0],-1],[[6,0,2,4],-1],[[6,0,4,2],1],[[6,2,0,4],1],[[6,2,4,0],-1],[[6,4,0,2],-1],[[6,4,2,0],1]],[[[0,2,4,7],1],[[0,2,7,4],-1],[[0,4,2,7],-1],[[0,4,7,2],1],[[0,7,2,4],1],[[0,7,4,2],-1],[[2,0,4,7],-1],[[2,0,7,4],1],[[2,4,0,7],1],[[2,4,7,0],-1],[[2,7,0,4],-1],[[2,7,4,0],1],[[4,0,2,7],1],[[4,0,7,2],-1],[[4,2,0,7],-1],[[4,2,7,0],1],[[4,7,0,2],1],[[4,7,2,0],-1],[[7,0,2,4],-1],[[7,0,4,2],1],[[7,2,0,4],1],[[7,2,4,0],-1],[[7,4,0,2],-1],[[7,4,2,0],1]],[[[0,2,5,6],1],[[0,2,6,5],-1],[[0,5,2,6],-1],[[0,5,6,2],1],[[0,6,2,5],1],[[0,6,5,2],-1],[[2,0,5,6],-1],[[2,0,6,5],1],[[2,5,0,6],1],[[2,5,6,0],-1],[[2,6,0,5],-1],[[2,6,5,0],1],[[5,0,2,6],1],[[5,0,6,2],-1],[[5,2,0,6],-1],[[5,2,6,0],1],[[5,6,0,2],1],[[5,6,2,0],-1],[[6,0,2,5],-1],[[6,0,5,2],1],[[6,2,0,5],1],[[6,2,5,0],-1],[[6,5,0,2],-1],[[6,5,2,0],1]],[[[0,2,5,7],1],[[0,2,7,5],-1],[[0,5,2,7],-1],[[0,5,7,2],1],[[0,7,2,5],1],[[0,7,5,2],-1],[[2,0,5,7],-1],[[2,0,7,5],1],[[2,5,0,7],1],[[2,5,7,0],-1],[[2,7,0,5],-1],[[2,7,5,0],1],[[5,0,2,7],1],[[5,0,7,2],-1],[[5,2,0,7],-1],[[5,2,7,0],1],[[5,7,0,2],1],[[5,7,2,0],-1],[[7,0,2,5],-1],[[7,0,5,2],1],[[7,2,0,5],1],[[7,2,5,0],-1],[[7,5,0,2],-1],[[7,5,2,0],1]],[[[0,2,6,7],1],[[0,2,7,6],-1],[[0,6,2,7],-1],[[0,6,7,2],1],[[0,7,2,6],1],[[0,7,6,2],-1],[[2,0,6,7],-1],[[2,0,7,6],1],[[2,6,0,7],1],[[2,6,7,0],-1],[[2,7,0,6],-1],[[2,7,6,0],1],[[6,0,2,7],1],[[6,0,7,2],-1],[[6,2,0,7],-1],[[6,2,7,0],1],[[6,7,0,2],1],[[6,7,2,0],-1],[[7,0,2,6],-1],[[7,0,6,2],1],[[7,2,0,6],1],[[7,2,6,0],-1],[[7,6,0,2],-1],[[7,6,2,0],1]],[[[0,3,4,5],1],[[0,3,5,4],-1],[[0,4,3,5],-1],[[0,4,5,3],1],[[0,5,3,4],1],[[0,5,4,3],-1],[[3,0,4,5],-1],[[3,0,5,4],1],[[3,4,0,5],1],[[3,4,5,0],-1],[[3,5,0,4],-1],[[3,5,4,0],1],[[4,0,3,5],1],[[4,0,5,3],-1],[[4,3,0,5],-1],[[4,3,5,0],1],[[4,5,0,3],1],[[4,5,3,0],-1],[[5,0,3,4],-1],[[5,0,4,3],1],[[5,3,0,4],1],[[5,3,4,0],-1],[[5,4,0,3],-1],[[5,4,3,0],1]],[[[0,3,4,6],1],[[0,3,6,4],-1],[[0,4,3,6],-1],[[0,4,6,3],1],[[0,6,3,4],1],[[0,6,4,3],-1],[[3,0,4,6],-1],[[3,0,6,4],1],[[3,4,0,6],1],[[3,4,6,0],-1],[[3,6,0,4],-1],[[3,6,4,0],1],[[4,0,3,6],1],[[4,0,6,3],-1],[[4,3,0,6],-1],[[4,3,6,0],1],[[4,6,0,3],1],[[4,6,3,0],-1],[[6,0,3,4],-1],[[6,0,4,3],1],[[6,3,0,4],1],[[6,3,4,0],-1],[[6,4,0,3],-1],[[6,4,3,0],1]],[[[0,3,4,7],1],[[0,3,7,4],-1],[[0,4,3,7],-1],[[0,4,7,3],1],[[0,7,3,4],1],[[0,7,4,3],-1],[[3,0,4,7],-1],[[3,0,7,4],1],[[3,4,0,7],1],[[3,4,7,0],-1],[[3,7,0,4],-1],[[3,7,4,0],1],[[4,0,3,7],1],[[4,0,7,3],-1],[[4,3,0,7],-1],[[4,3,7,0],1],[[4,7,0,3],1],[[4,7,3,0],-1],[[7,0,3,4],-1],[[7,0,4,3],1],[[7,3,0,4],1],[[7,3,4,0],-1],[[7,4,0,3],-1],[[7,4,3,0],1]],[[[0,3,5,6],1],[[0,3,6,5],-1],[[0,5,3,6],-1],[[0,5,6,3],1],[[0,6,3,5],1],[[0,6,5,3],-1],[[3,0,5,6],-1],[[3,0,6,5],1],[[3,5,0,6],1],[[3,5,6,0],-1],[[3,6,0,5],-1],[[3,6,5,0],1],[[5,0,3,6],1],[[5,0,6,3],-1],[[5,3,0,6],-1],[[5,3,6,0],1],[[5,6,0,3],1],[[5,6,3,0],-1],[[6,0,3,5],-1],[[6,0,5,3],1],[[6,3,0,5],1],[[6,3,5,0],-1],[[6,5,0,3],-1],[[6,5,3,0],1]],[[[0,3,5,7],1],[[0,3,7,5],-1],[[0,5,3,7],-1],[[0,5,7,3],1],[[0,7,3,5],1],[[0,7,5,3],-1],[[3,0,5,7],-1],[[3,0,7,5],1],[[3,5,0,7],1],[[3,5,7,0],-1],[[3,7,0,5],-1],[[3,7,5,0],1],[[5,0,3,7],1],[[5,0,7,3],-1],[[5,3,0,7],-1],[[5,3,7,0],1],[[5,7,0,3],1],[[5,7,3,0],-1],[[7,0,3,5],-1],[[7,0,5,3],1],[[7,3,0,5],1],[[7,3,5,0],-1],[[7,5,0,3],-1],[[7,5,3,0],1]],[[[0,3,6,7],1],[[0,3,7,6],-1],[[0,6,3,7],-1],[[0,6,7,3],1],[[0,7,3,6],1],[[0,7,6,3],-1],[[3,0,6,7],-1],[[3,0,7,6],1],[[3,6,0,7],1],[[3,6,7,0],-1],[[3,7,0,6],-1],[[3,7,6,0],1],[[6,0,3,7],1],[[6,0,7,3],-1],[[6,3,0,7],-1],[[6,3,7,0],1],[[6,7,0,3],1],[[6,7,3,0],-1],[[7,0,3,6],-1],[[7,0,6,3],1],[[7,3,0,6],1],[[7,3,6,0],-1],[[7,6,0,3],-1],[[7,6,3,0],1]],[[[0,4,5,6],1],[[0,4,6,5],-1],[[0,5,4,6],-1],[[0,5,6,4],1],[[0,6,4,5],1],[[0,6,5,4],-1],[[4,0,5,6],-1],[[4,0,6,5],1],[[4,5,0,6],1],[[4,5,6,0],-1],[[4,6,0,5],-1],[[4,6,5,0],1],[[5,0,4,6],1],[[5,0,6,4],-1],[[5,4,0,6],-1],[[5,4,6,0],1],[[5,6,0,4],1],[[5,6,4,0],-1],[[6,0,4,5],-1],[[6,0,5,4],1],[[6,4,0,5],1],[[6,4,5,0],-1],[[6,5,0,4],-1],[[6,5,4,0],1]],[[[0,4,5,7],1],[[0,4,7,5],-1],[[0,5,4,7],-1],[[0,5,7,4],1],[[0,7,4,5],1],[[0,7,5,4],-1],[[4,0,5,7],-1],[[4,0,7,5],1],[[4,5,0,7],1],[[4,5,7,0],-1],[[4,7,0,5],-1],[[4,7,5,0],1],[[5,0,4,7],1],[[5,0,7,4],-1],[[5,4,0,7],-1],[[5,4,7,0],1],[[5,7,0,4],1],[[5,7,4,0],-1],[[7,0,4,5],-1],[[7,0,5,4],1],[[7,4,0,5],1],[[7,4,5,0],-1],[[7,5,0,4],-1],[[7,5,4,0],1]],[[[0,4,6,7],1],[[0,4,7,6],-1],[[0,6,4,7],-1],[[0,6,7,4],1],[[0,7,4,6],1],[[0,7,6,4],-1],[[4,0,6,7],-1],[[4,0,7,6],1],[[4,6,0,7],1],[[4,6,7,0],-1],[[4,7,0,6],-1],[[4,7,6,0],1],[[6,0,4,7],1],[[6,0,7,4],-1],[[6,4,0,7],-1],[[6,4,7,0],1],[[6,7,0,4],1],[[6,7,4,0],-1],[[7,0,4,6],-1],[[7,0,6,4],1],[[7,4,0,6],1],[[7,4,6,0],-1],[[7,6,0,4],-1],[[7,6,4,0],1]],[[[0,5,6,7],1],[[0,5,7,6],-1],[[0,6,5,7],-1],[[0,6,7,5],1],[[0,7,5,6],1],[[0,7,6,5],-1],[[5,0,6,7],-1],[[5,0,7,6],1],[[5,6,0,7],1],[[5,6,7,0],-1],[[5,7,0,6],-1],[[5,7,6,0],1],[[6,0,5,7],1],[[6,0,7,5],-1],[[6,5,0,7],-1],[[6,5,7,0],1],[[6,7,0,5],1],[[6,7,5,0],-1],[[7,0,5,6],-1],[[7,0,6,5],1],[[7,5,0,6],1],[[7,5,6,0],-1],[[7,6,0,5],-1],[[7,6,5,0],1]],[[[1,2,3,4],1],[[1,2,4,3],-1],[[1,3,2,4],-1],[[1,3,4,2],1],[[1,4,2,3],1],[[1,4,3,2],-1],[[2,1,3,4],-1],[[2,1,4,3],1],[[2,3,1,4],1],[[2,3,4,1],-1],[[2,4,1,3],-1],[[2,4,3,1],1],[[3,1,2,4],1],[[3,1,4,2],-1],[[3,2,1,4],-1],[[3,2,4,1],1],[[3,4,1,2],1],[[3,4,2,1],-1],[[4,1,2,3],-1],[[4,1,3,2],1],[[4,2,1,3],1],[[4,2,3,1],-1],[[4,3,1,2],-1],[[4,3,2,1],1]],[[[1,2,3,5],1],[[1,2,5,3],-1],[[1,3,2,5],-1],[[1,3,5,2],1],[[1,5,2,3],1],[[1,5,3,2],-1],[[2,1,3,5],-1],[[2,1,5,3],1],[[2,3,1,5],1],[[2,3,5,1],-1],[[2,5,1,3],-1],[[2,5,3,1],1],[[3,1,2,5],1],[[3,1,5,2],-1],[[3,2,1,5],-1],[[3,2,5,1],1],[[3,5,1,2],1],[[3,5,2,1],-1],[[5,1,2,3],-1],[[5,1,3,2],1],[[5,2,1,3],1],[[5,2,3,1],-1],[[5,3,1,2],-1],[[5,3,2,1],1]],[[[1,2,3,6],1],[[1,2,6,3],-1],[[1,3,2,6],-1],[[1,3,6,2],1],[[1,6,2,3],1],[[1,6,3,2],-1],[[2,1,3,6],-1],[[2,1,6,3],1],[[2,3,1,6],1],[[2,3,6,1],-1],[[2,6,1,3],-1],[[2,6,3,1],1],[[3,1,2,6],1],[[3,1,6,2],-1],[[3,2,1,6],-1],[[3,2,6,1],1],[[3,6,1,2],1],[[3,6,2,1],-1],[[6,1,2,3],-1],[[6,1,3,2],1],[[6,2,1,3],1],[[6,2,3,1],-1],[[6,3,1,2],-1],[[6,3,2,1],1]],[[[1,2,3,7],1],[[1,2,7,3],-1],[[1,3,2,7],-1],[[1,3,7,2],1],[[1,7,2,3],1],[[1,7,3,2],-1],[[2,1,3,7],-1],[[2,1,7,3],1],[[2,3,1,7],1],[[2,3,7,1],-1],[[2,7,1,3],-1],[[2,7,3,1],1],[[3,1,2,7],1],[[3,1,7,2],-1],[[3,2,1,7],-1],[[3,2,7,1],1],[[3,7,1,2],1],[[3,7,2,1],-1],[[7,1,2,3],-1],[[7,1,3,2],1],[[7,2,1,3],1],[[7,2,3,1],-1],[[7,3,1,2],-1],[[7,3,2,1],1]],[[[1,2,4,5],1],[[1,2,5,4],-1],[[1,4,2,5],-1],[[1,4,5,2],1],[[1,5,2,4],1],[[1,5,4,2],-1],[[2,1,4,5],-1],[[2,1,5,4],1],[[2,4,1,5],1],[[2,4,5,1],-1],[[2,5,1,4],-1],[[2,5,4,1],1],[[4,1,2,5],1],[[4,1,5,2],-1],[[4,2,1,5],-1],[[4,2,5,1],1],[[4,5,1,2],1],[[4,5,2,1],-1],[[5,1,2,4],-1],[[5,1,4,2],1],[[5,2,1,4],1],[[5,2,4,1],-1],[[5,4,1,2],-1],[[5,4,2,1],1]],[[[1,2,4,6],1],[[1,2,6,4],-1],[[1,4,2,6],-1],[[1,4,6,2],1],[[1,6,2,4],1],[[1,6,4,2],-1],[[2,1,4,6],-1],[[2,1,6,4],1],[[2,4,1,6],1],[[2,4,6,1],-1],[[2,6,1,4],-1],[[2,6,4,1],1],[[4,1,2,6],1],[[4,1,6,2],-1],[[4,2,1,6],-1],[[4,2,6,1],1],[[4,6,1,2],1],[[4,6,2,1],-1],[[6,1,2,4],-1],[[6,1,4,2],1],[[6,2,1,4],1],[[6,2,4,1],-1],[[6,4,1,2],-1],[[6,4,2,1],1]],[[[1,2,4,7],1],[[1,2,7,4],-1],[[1,4,2,7],-1],[[1,4,7,2],1],[[1,7,2,4],1],[[1,7,4,2],-1],[[2,1,4,7],-1],[[2,1,7,4],1],[[2,4,1,7],1],[[2,4,7,1],-1],[[2,7,1,4],-1],[[2,7,4,1],1],[[4,1,2,7],1],[[4,1,7,2],-1],[[4,2,1,7],-1],[[4,2,7,1],1],[[4,7,1,2],1],[[4,7,2,1],-1],[[7,1,2,4],-1],[[7,1,4,2],1],[[7,2,1,4],1],[[7,2,4,1],-1],[[7,4,1,2],-1],[[7,4,2,1],1]],[[[1,2,5,6],1],[[1,2,6,5],-1],[[1,5,2,6],-1],[[1,5,6,2],1],[[1,6,2,5],1],[[1,6,5,2],-1],[[2,1,5,6],-1],[[2,1,6,5],1],[[2,5,1,6],1],[[2,5,6,1],-1],[[2,6,1,5],-1],[[2,6,5,1],1],[[5,1,2,6],1],[[5,1,6,2],-1],[[5,2,1,6],-1],[[5,2,6,1],1],[[5,6,1,2],1],[[5,6,2,1],-1],[[6,1,2,5],-1],[[6,1,5,2],1],[[6,2,1,5],1],[[6,2,5,1],-1],[[6,5,1,2],-1],[[6,5,2,1],1]],[[[1,2,5,7],1],[[1,2,7,5],-1],[[1,5,2,7],-1],[[1,5,7,2],1],[[1,7,2,5],1],[[1,7,5,2],-1],[[2,1,5,7],-1],[[2,1,7,5],1],[[2,5,1,7],1],[[2,5,7,1],-1],[[2,7,1,5],-1],[[2,7,5,1],1],[[5,1,2,7],1],[[5,1,7,2],-1],[[5,2,1,7],-1],[[5,2,7,1],1],[[5,7,1,2],1],[[5,7,2,1],-1],[[7,1,2,5],-1],[[7,1,5,2],1],[[7,2,1,5],1],[[7,2,5,1],-1],[[7,5,1,2],-1],[[7,5,2,1],1]],[[[1,2,6,7],1],[[1,2,7,6],-1],[[1,6,2,7],-1],[[1,6,7,2],1],[[1,7,2,6],1],[[1,7,6,2],-1],[[2,1,6,7],-1],[[2,1,7,6],1],[[2,6,1,7],1],[[2,6,7,1],-1],[[2,7,1,6],-1],[[2,7,6,1],1],[[6,1,2,7],1],[[6,1,7,2],-1],[[6,2,1,7],-1],[[6,2,7,1],1],[[6,7,1,2],1],[[6,7,2,1],-1],[[7,1,2,6],-1],[[7,1,6,2],1],[[7,2,1,6],1],[[7,2,6,1],-1],[[7,6,1,2],-1],[[7,6,2,1],1]],[[[1,3,4,5],1],[[1,3,5,4],-1],[[1,4,3,5],-1],[[1,4,5,3],1],[[1,5,3,4],1],[[1,5,4,3],-1],[[3,1,4,5],-1],[[3,1,5,4],1],[[3,4,1,5],1],[[3,4,5,1],-1],[[3,5,1,4],-1],[[3,5,4,1],1],[[4,1,3,5],1],[[4,1,5,3],-1],[[4,3,1,5],-1],[[4,3,5,1],1],[[4,5,1,3],1],[[4,5,3,1],-1],[[5,1,3,4],-1],[[5,1,4,3],1],[[5,3,1,4],1],[[5,3,4,1],-1],[[5,4,1,3],-1],[[5,4,3,1],1]],[[[1,3,4,6],1],[[1,3,6,4],-1],[[1,4,3,6],-1],[[1,4,6,3],1],[[1,6,3,4],1],[[1,6,4,3],-1],[[3,1,4,6],-1],[[3,1,6,4],1],[[3,4,1,6],1],[[3,4,6,1],-1],[[3,6,1,4],-1],[[3,6,4,1],1],[[4,1,3,6],1],[[4,1,6,3],-1],[[4,3,1,6],-1],[[4,3,6,1],1],[[4,6,1,3],1],[[4,6,3,1],-1],[[6,1,3,4],-1],[[6,1,4,3],1],[[6,3,1,4],1],[[6,3,4,1],-1],[[6,4,1,3],-1],[[6,4,3,1],1]],[[[1,3,4,7],1],[[1,3,7,4],-1],[[1,4,3,7],-1],[[1,4,7,3],1],[[1,7,3,4],1],[[1,7,4,3],-1],[[3,1,4,7],-1],[[3,1,7,4],1],[[3,4,1,7],1],[[3,4,7,1],-1],[[3,7,1,4],-1],[[3,7,4,1],1],[[4,1,3,7],1],[[4,1,7,3],-1],[[4,3,1,7],-1],[[4,3,7,1],1],[[4,7,1,3],1],[[4,7,3,1],-1],[[7,1,3,4],-1],[[7,1,4,3],1],[[7,3,1,4],1],[[7,3,4,1],-1],[[7,4,1,3],-1],[[7,4,3,1],1]],[[[1,3,5,6],1],[[1,3,6,5],-1],[[1,5,3,6],-1],[[1,5,6,3],1],[[1,6,3,5],1],[[1,6,5,3],-1],[[3,1,5,6],-1],[[3,1,6,5],1],[[3,5,1,6],1],[[3,5,6,1],-1],[[3,6,1,5],-1],[[3,6,5,1],1],[[5,1,3,6],1],[[5,1,6,3],-1],[[5,3,1,6],-1],[[5,3,6,1],1],[[5,6,1,3],1],[[5,6,3,1],-1],[[6,1,3,5],-1],[[6,1,5,3],1],[[6,3,1,5],1],[[6,3,5,1],-1],[[6,5,1,3],-1],[[6,5,3,1],1]],[[[1,3,5,7],1],[[1,3,7,5],-1],[[1,5,3,7],-1],[[1,5,7,3],1],[[1,7,3,5],1],[[1,7,5,3],-1],[[3,1,5,7],-1],[[3,1,7,5],1],[[3,5,1,7],1],[[3,5,7,1],-1],[[3,7,1,5],-1],[[3,7,5,1],1],[[5,1,3,7],1],[[5,1,7,3],-1],[[5,3,1,7],-1],[[5,3,7,1],1],[[5,7,1,3],1],[[5,7,3,1],-1],[[7,1,3,5],-1],[[7,1,5,3],1],[[7,3,1,5],1],[[7,3,5,1],-1],[[7,5,1,3],-1],[[7,5,3,1],1]],[[[1,3,6,7],1],[[1,3,7,6],-1],[[1,6,3,7],-1],[[1,6,7,3],1],[[1,7,3,6],1],[[1,7,6,3],-1],[[3,1,6,7],-1],[[3,1,7,6],1],[[3,6,1,7],1],[[3,6,7,1],-1],[[3,7,1,6],-1],[[3,7,6,1],1],[[6,1,3,7],1],[[6,1,7,3],-1],[[6,3,1,7],-1],[[6,3,7,1],1],[[6,7,1,3],1],[[6,7,3,1],-1],[[7,1,3,6],-1],[[7,1,6,3],1],[[7,3,1,6],1],[[7,3,6,1],-1],[[7,6,1,3],-1],[[7,6,3,1],1]],[[[1,4,5,6],1],[[1,4,6,5],-1],[[1,5,4,6],-1],[[1,5,6,4],1],[[1,6,4,5],1],[[1,6,5,4],-1],[[4,1,5,6],-1],[[4,1,6,5],1],[[4,5,1,6],1],[[4,5,6,1],-1],[[4,6,1,5],-1],[[4,6,5,1],1],[[5,1,4,6],1],[[5,1,6,4],-1],[[5,4,1,6],-1],[[5,4,6,1],1],[[5,6,1,4],1],[[5,6,4,1],-1],[[6,1,4,5],-1],[[6,1,5,4],1],[[6,4,1,5],1],[[6,4,5,1],-1],[[6,5,1,4],-1],[[6,5,4,1],1]],[[[1,4,5,7],1],[[1,4,7,5],-1],[[1,5,4,7],-1],[[1,5,7,4],1],[[1,7,4,5],1],[[1,7,5,4],-1],[[4,1,5,7],-1],[[4,1,7,5],1],[[4,5,1,7],1],[[4,5,7,1],-1],[[4,7,1,5],-1],[[4,7,5,1],1],[[5,1,4,7],1],[[5,1,7,4],-1],[[5,4,1,7],-1],[[5,4,7,1],1],[[5,7,1,4],1],[[5,7,4,1],-1],[[7,1,4,5],-1],[[7,1,5,4],1],[[7,4,1,5],1],[[7,4,5,1],-1],[[7,5,1,4],-1],[[7,5,4,1],1]],[[[1,4,6,7],1],[[1,4,7,6],-1],[[1,6,4,7],-1],[[1,6,7,4],1],[[1,7,4,6],1],[[1,7,6,4],-1],[[4,1,6,7],-1],[[4,1,7,6],1],[[4,6,1,7],1],[[4,6,7,1],-1],[[4,7,1,6],-1],[[4,7,6,1],1],[[6,1,4,7],1],[[6,1,7,4],-1],[[6,4,1,7],-1],[[6,4,7,1],1],[[6,7,1,4],1],[[6,7,4,1],-1],[[7,1,4,6],-1],[[7,1,6,4],1],[[7,4,1,6],1],[[7,4,6,1],-1],[[7,6,1,4],-1],[[7,6,4,1],1]],[[[1,5,6,7],1],[[1,5,7,6],-1],[[1,6,5,7],-1],[[1,6,7,5],1],[[1,7,5,6],1],[[1,7,6,5],-1],[[5,1,6,7],-1],[[5,1,7,6],1],[[5,6,1,7],1],[[5,6,7,1],-1],[[5,7,1,6],-1],[[5,7,6,1],1],[[6,1,5,7],1],[[6,1,7,5],-1],[[6,5,1,7],-1],[[6,5,7,1],1],[[6,7,1,5],1],[[6,7,5,1],-1],[[7,1,5,6],-1],[[7,1,6,5],1],[[7,5,1,6],1],[[7,5,6,1],-1],[[7,6,1,5],-1],[[7,6,5,1],1]],[[[2,3,4,5],1],[[2,3,5,4],-1],[[2,4,3,5],-1],[[2,4,5,3],1],[[2,5,3,4],1],[[2,5,4,3],-1],[[3,2,4,5],-1],[[3,2,5,4],1],[[3,4,2,5],1],[[3,4,5,2],-1],[[3,5,2,4],-1],[[3,5,4,2],1],[[4,2,3,5],1],[[4,2,5,3],-1],[[4,3,2,5],-1],[[4,3,5,2],1],[[4,5,2,3],1],[[4,5,3,2],-1],[[5,2,3,4],-1],[[5,2,4,3],1],[[5,3,2,4],1],[[5,3,4,2],-1],[[5,4,2,3],-1],[[5,4,3,2],1]],[[[2,3,4,6],1],[[2,3,6,4],-1],[[2,4,3,6],-1],[[2,4,6,3],1],[[2,6,3,4],1],[[2,6,4,3],-1],[[3,2,4,6],-1],[[3,2,6,4],1],[[3,4,2,6],1],[[3,4,6,2],-1],[[3,6,2,4],-1],[[3,6,4,2],1],[[4,2,3,6],1],[[4,2,6,3],-1],[[4,3,2,6],-1],[[4,3,6,2],1],[[4,6,2,3],1],[[4,6,3,2],-1],[[6,2,3,4],-1],[[6,2,4,3],1],[[6,3,2,4],1],[[6,3,4,2],-1],[[6,4,2,3],-1],[[6,4,3,2],1]],[[[2,3,4,7],1],[[2,3,7,4],-1],[[2,4,3,7],-1],[[2,4,7,3],1],[[2,7,3,4],1],[[2,7,4,3],-1],[[3,2,4,7],-1],[[3,2,7,4],1],[[3,4,2,7],1],[[3,4,7,2],-1],[[3,7,2,4],-1],[[3,7,4,2],1],[[4,2,3,7],1],[[4,2,7,3],-1],[[4,3,2,7],-1],[[4,3,7,2],1],[[4,7,2,3],1],[[4,7,3,2],-1],[[7,2,3,4],-1],[[7,2,4,3],1],[[7,3,2,4],1],[[7,3,4,2],-1],[[7,4,2,3],-1],[[7,4,3,2],1]],[[[2,3,5,6],1],[[2,3,6,5],-1],[[2,5,3,6],-1],[[2,5,6,3],1],[[2,6,3,5],1],[[2,6,5,3],-1],[[3,2,5,6],-1],[[3,2,6,5],1],[[3,5,2,6],1],[[3,5,6,2],-1],[[3,6,2,5],-1],[[3,6,5,2],1],[[5,2,3,6],1],[[5,2,6,3],-1],[[5,3,2,6],-1],[[5,3,6,2],1],[[5,6,2,3],1],[[5,6,3,2],-1],[[6,2,3,5],-1],[[6,2,5,3],1],[[6,3,2,5],1],[[6,3,5,2],-1],[[6,5,2,3],-1],[[6,5,3,2],1]],[[[2,3,5,7],1],[[2,3,7,5],-1],[[2,5,3,7],-1],[[2,5,7,3],1],[[2,7,3,5],1],[[2,7,5,3],-1],[[3,2,5,7],-1],[[3,2,7,5],1],[[3,5,2,7],1],[[3,5,7,2],-1],[[3,7,2,5],-1],[[3,7,5,2],1],[[5,2,3,7],1],[[5,2,7,3],-1],[[5,3,2,7],-1],[[5,3,7,2],1],[[5,7,2,3],1],[[5,7,3,2],-1],[[7,2,3,5],-1],[[7,2,5,3],1],[[7,3,2,5],1],[[7,3,5,2],-1],[[7,5,2,3],-1],[[7,5,3,2],1]],[[[2,3,6,7],1],[[2,3,7,6],-1],[[2,6,3,7],-1],[[2,6,7,3],1],[[2,7,3,6],1],[[2,7,6,3],-1],[[3,2,6,7],-1],[[3,2,7,6],1],[[3,6,2,7],1],[[3,6,7,2],-1],[[3,7,2,6],-1],[[3,7,6,2],1],[[6,2,3,7],1],[[6,2,7,3],-1],[[6,3,2,7],-1],[[6,3,7,2],1],[[6,7,2,3],1],[[6,7,3,2],-1],[[7,2,3,6],-1],[[7,2,6,3],1],[[7,3,2,6],1],[[7,3,6,2],-1],[[7,6,2,3],-1],[[7,6,3,2],1]],[[[2,4,5,6],1],[[2,4,6,5],-1],[[2,5,4,6],-1],[[2,5,6,4],1],[[2,6,4,5],1],[[2,6,5,4],-1],[[4,2,5,6],-1],[[4,2,6,5],1],[[4,5,2,6],1],[[4,5,6,2],-1],[[4,6,2,5],-1],[[4,6,5,2],1],[[5,2,4,6],1],[[5,2,6,4],-1],[[5,4,2,6],-1],[[5,4,6,2],1],[[5,6,2,4],1],[[5,6,4,2],-1],[[6,2,4,5],-1],[[6,2,5,4],1],[[6,4,2,5],1],[[6,4,5,2],-1],[[6,5,2,4],-1],[[6,5,4,2],1]],[[[2,4,5,7],1],[[2,4,7,5],-1],[[2,5,4,7],-1],[[2,5,7,4],1],[[2,7,4,5],1],[[2,7,5,4],-1],[[4,2,5,7],-1],[[4,2,7,5],1],[[4,5,2,7],1],[[4,5,7,2],-1],[[4,7,2,5],-1],[[4,7,5,2],1],[[5,2,4,7],1],[[5,2,7,4],-1],[[5,4,2,7],-1],[[5,4,7,2],1],[[5,7,2,4],1],[[5,7,4,2],-1],[[7,2,4,5],-1],[[7,2,5,4],1],[[7,4,2,5],1],[[7,4,5,2],-1],[[7,5,2,4],-1],[[7,5,4,2],1]],[[[2,4,6,7],1],[[2,4,7,6],-1],[[2,6,4,7],-1],[[2,6,7,4],1],[[2,7,4,6],1],[[2,7,6,4],-1],[[4,2,6,7],-1],[[4,2,7,6],1],[[4,6,2,7],1],[[4,6,7,2],-1],[[4,7,2,6],-1],[[4,7,6,2],1],[[6,2,4,7],1],[[6,2,7,4],-1],[[6,4,2,7],-1],[[6,4,7,2],1],[[6,7,2,4],1],[[6,7,4,2],-1],[[7,2,4,6],-1],[[7,2,6,4],1],[[7,4,2,6],1],[[7,4,6,2],-1],[[7,6,2,4],-1],[[7,6,4,2],1]],[[[2,5,6,7],1],[[2,5,7,6],-1],[[2,6,5,7],-1],[[2,6,7,5],1],[[2,7,5,6],1],[[2,7,6,5],-1],[[5,2,6,7],-1],[[5,2,7,6],1],[[5,6,2,7],1],[[5,6,7,2],-1],[[5,7,2,6],-1],[[5,7,6,2],1],[[6,2,5,7],1],[[6,2,7,5],-1],[[6,5,2,7],-1],[[6,5,7,2],1],[[6,7,2,5],1],[[6,7,5,2],-1],[[7,2,5,6],-1],[[7,2,6,5],1],[[7,5,2,6],1],[[7,5,6,2],-1],[[7,6,2,5],-1],[[7,6,5,2],1]],[[[3,4,5,6],1],[[3,4,6,5],-1],[[3,5,4,6],-1],[[3,5,6,4],1],[[3,6,4,5],1],[[3,6,5,4],-1],[[4,3,5,6],-1],[[4,3,6,5],1],[[4,5,3,6],1],[[4,5,6,3],-1],[[4,6,3,5],-1],[[4,6,5,3],1],[[5,3,4,6],1],[[5,3,6,4],-1],[[5,4,3,6],-1],[[5,4,6,3],1],[[5,6,3,4],1],[[5,6,4,3],-1],[[6,3,4,5],-1],[[6,3,5,4],1],[[6,4,3,5],1],[[6,4,5,3],-1],[[6,5,3,4],-1],[[6,5,4,3],1]],[[[3,4,5,7],1],[[3,4,7,5],-1],[[3,5,4,7],-1],[[3,5,7,4],1],[[3,7,4,5],1],[[3,7,5,4],-1],[[4,3,5,7],-1],[[4,3,7,5],1],[[4,5,3,7],1],[[4,5,7,3],-1],[[4,7,3,5],-1],[[4,7,5,3],1],[[5,3,4,7],1],[[5,3,7,4],-1],[[5,4,3,7],-1],[[5,4,7,3],1],[[5,7,3,4],1],[[5,7,4,3],-1],[[7,3,4,5],-1],[[7,3,5,4],1],[[7,4,3,5],1],[[7,4,5,3],-1],[[7,5,3,4],-1],[[7,5,4,3],1]],[[[3,4,6,7],1],[[3,4,7,6],-1],[[3,6,4,7],-1],[[3,6,7,4],1],[[3,7,4,6],1],[[3,7,6,4],-1],[[4,3,6,7],-1],[[4,3,7,6],1],[[4,6,3,7],1],[[4,6,7,3],-1],[[4,7,3,6],-1],[[4,7,6,3],1],[[6,3,4,7],1],[[6,3,7,4],-1],[[6,4,3,7],-1],[[6,4,7,3],1],[[6,7,3,4],1],[[6,7,4,3],-1],[[7,3,4,6],-1],[[7,3,6,4],1],[[7,4,3,6],1],[[7,4,6,3],-1],[[7,6,3,4],-1],[[7,6,4,3],1]],[[[3,5,6,7],1],[[3,5,7,6],-1],[[3,6,5,7],-1],[[3,6,7,5],1],[[3,7,5,6],1],[[3,7,6,5],-1],[[5,3,6,7],-1],[[5,3,7,6],1],[[5,6,3,7],1],[[5,6,7,3],-1],[[5,7,3,6],-1],[[5,7,6,3],1],[[6,3,5,7],1],[[6,3,7,5],-1],[[6,5,3,7],-1],[[6,5,7,3],1],[[6,7,3,5],1],[[6,7,5,3],-1],[[7,3,5,6],-1],[[7,3,6,5],1],[[7,5,3,6],1],[[7,5,6,3],-1],[[7,6,3,5],-1],[[7,6,5,3],1]],[[[4,5,6,7],1],[[4,5,7,6],-1],[[4,6,5,7],-1],[[4,6,7,5],1],[[4,7,5,6],1],[[4,7,6,5],-1],[[5,4,6,7],-1],[[5,4,7,6],1],[[5,6,4,7],1],[[5,6,7,4],-1],[[5,7,4,6],-1],[[5,7,6,4],1],[[6,4,5,7],1],[[6,4,7,5],-1],[[6,5,4,7],-1],[[6,5,7,4],1],[[6,7,4,5],1],[[6,7,5,4],-1],[[7,4,5,6],-1],[[7,4,6,5],1],[[7,5,4,6],1],[[7,5,6,4],-1],[[7,6,4,5],-1],[[7,6,5,4],1]]]}},"map":{"trace":1,"reduced_transpose":"-22361/9817"}}],"bob":[{"space":{"tensors":{"legs":4,"basis":[[[[0,1,2,3],1],[[0,1,3,2],-1],[[0,2,1,3],-1],[[0,2,3,1],1],[[0,3,1,2],1],[[0,3,2,1],-1],[[1,0,2,3],-1],[[1,0,3,2],1],[[1,2,0,3],1],[[1,2,3,0],-1],[[1,3,0,2],-1],[[1,3,2,0],1],[[2,0,1,3],1],[[2,0,3,1],-1],[[2,1,0,3],-1],[[2,1,3,0],1],[[2,3,0,1],1],[[2,3,1,0],-1],[[3,0,1,2],-1],[[3,0,2,1],1],[[3,1,0,2],1],[[3,1,2,0],-1],[[3,2,0,1],-1],[[3,2,1,0],1]],[[[0,1,2,4],1],[[0,1,4,2],-1],[[0,2,1,4],-1],[[0,2,4,1],1],[[0,4,1,2],1],[[0,4,2,1],-1],[[1,0,2,4],-1],[[1,0,4,2],1],[[1,2,0,4],1],[[1,2,4,0],-1],[[1,4,0,2],-1],[[1,4,2,0],1],[[2,0,1,4],1],[[2,0,4,1],-1],[[2,1,0,4],-1],[[2,1,4,0],1],[[2,4,0,1],1],[[2,4,1,0],-1],[[4,0,1,2],-1],[[4,0,2,1],1],[[4,1,0,2],1],[[4,1,2,0],-1],[[4,2,0,1],-1],[[4,2,1,0],1]],[[[0,1,2,5],1],[[0,1,5,2],-1],[[0,2,1,5],-1],[[0,2,5,1],1],[[0,5,1,2],1],[[0,5,2,1],-1],[[1,0,2,5],-1],[[1,0,5,2],1],[[1,2,0,5],1],[[1,2,5,0],-1],[[1,5,0,2],-1],[[1,5,2,0],1],[[2,0,1,5],1],[[2,0,5,1],-1],[[2,1,0,5],-1],[[2,1,5,0],1],[[2,5,0,1],1],[[2,5,1,0],-1],[[5,0,1,2],-1],[[5,0,2,1],1],[[5,1,0,2],1],[[5,1,2,0],-1],[[5,2,0,1],-1],[[5,2,1,0],1]],[[[0,1,2,6],1],[[0,1,6,2],-1],[[0,2,1,6],-1],[[0,2,6,1],1],[[0,6,1,2],1],[[0,6,2,1],-1],[[1,0,2,6],-1],[[1,0,6,2],1],[[1,2,0,6],1],[[1,2,6,0],-1],[[1,6,0,2],-1],[[1,6,2,0],1],[[2,0,1,6],1],[[2,0,6,1],-1],[[2,1,0,6],-1],[[2,1,6,0],1],[[2,6,0,1],1],[[2,6,1,0],-1],[[6,0,1,2],-1],[[6,0,2,1],1],[[6,1,0,2],1],[[6,1,2,0],-1],[[6,2,0,1],-1],[[6,2,1,0],1]],[[[0,1,2,7],1],[[0,1,7,2],-1],[[0,2,1,7],-1],[[0,2,7,1],1],[[0,7,1,2],1],[[0,7,2,1],-1],[[1,0,2,7],-1],[[1,0,7,2],1],[[1,2,0,7],1],[[1,2,7,0],-1],[[1,7,0,2],-1],[[1,7,2,0],1],[[2,0,1,7],1],[[2,0,7,1],-1],[[2,1,0,7],-1],[[2,1,7,0],1],[[2,7,0,1],1],[[2,7,1,0],-1],[[7,0,1,2],-1],[[7,0,2,1],1],[[7,1,0,2],1],[[7,1,2,0],-1],[[7,2,0,1],-1],[[7,2,1,0],1]],[[[0,1,3,4],1],[[0,1,4,3],-1],[[0,3,1,4],-1],[[0,3,4,1],1],[[0,4,1,3],1],[[0,4,3,1],-1],[[1,0,3,4],-1],[[1,0,4,3],1],[[1,3,0,4],1],[[1,3,4,0],-1],[[1,4,0,3],-1],[[1,4,3,0],1],[[3,0,1,4],1],[[3,0,4,1],-1],[[3,1,0,4],-1],[[3,1,4,0],1],[[3,4,0,1],1],[[3,4,1,0],-1],[[4,0,1,3],-1],[[4,0,3,1],1],[[4,1,0,3],1],[[4,1,3,0],-1],[[4,3,0,1],-1],[[4,3,1,0],1]],[[[0,1,3,5],1],[[0,1,5,3],-1],[[0,3,1,5],-1],[[0,3,5,1],1],[[0,5,1,3],1],[[0,5,3,1],-1],[[1,0,3,5],-1],[[1,0,5,3],1],[[1,3,0,5],1],[[1,3,5,0],-1],[[1,5,0,3],-1],[[1,5,3,0],1],[[3,0,1,5],1],[[3,0,5,1],-1],[[3,1,0,5],-1],[[3,1,5,0],1],[[3,5,0,1],1],[[3,5,1,0],-1],[[5,0,1,3],-1],[[5,0,3,1],1],[[5,1,0,3],1],[[5,1,3,0],-1],[[5,3,0,1],-1],[[5,3,1,0],1]],[[[0,1,3,6],1],[[0,1,6,3],-1],[[0,3,1,6],-1],[[0,3,6,1],1],[[0,6,1,3],1],[[0,6,3,1],-1],[[1,0,3,6],-1],[[1,0,6,3],1],[[1,3,0,6],1],[[1,3,6,0],-1],[[1,6,0,3],-1],[[1,6,3,0],1],[[3,0,1,6],1],[[3,0,6,1],-1],[[3,1,0,6],-1],[[3,1,6,0],1],[[3,6,0,1],1],[[3,6,1,0],-1],[[6,0,1,3],-1],[[6,0,3,1],1],[[6,1,0,3],1],[[6,1,3,0],-1],[[6,3,0,1],-1],[[6,3,1,0],1]],[[[0,1,3,7],1],[[0,1,7,3],-1],[[0,3,1,7],-1],[[0,3,7,1],1],[[0,7,1,3],1],[[0,7,3,1],-1],[[1,0,3,7],-1],[[1,0,7,3],1],[[1,3,0,7],1],[[1,3,7,0],-1],[[1,7,0,3],-1],[[1,7,3,0],1],[[3,0,1,7],1],[[3,0,7,1],-1],[[3,1,0,7],-1],[[3,1,7,0],1],[[3,7,0,1],1],[[3,7,1,0],-1],[[7,0,1,3],-1],[[7,0,3,1],1],[[7,1,0,3],1],[[7,1,3,0],-1],[[7,3,0,1],-1],[[7,3,1,0],1]],[[[0,1,4,5],1],[[0,1,5,4],-1],[[0,4,1,5],-1],[[0,4,5,1],1],[[0,5,1,4],1],[[0,5,4,1],-1],[[1,0,4,5],-1],[[1,0,5,4],1],[[1,4,0,5],1],[[1,4,5,0],-1],[[1,5,0,4],-1],[[1,5,4,0],1],[[4,0,1,5],1],[[4,0,5,1],-1],[[4,1,0,5],-1],[[4,1,5,0],1],[[4,5,0,1],1],[[4,5,1,0],-1],[[5,0,1,4],-1],[[5,0,4,1],1],[[5,1,0,4],1],[[5,1,4,0],-1],[[5,4,0,1],-1],[[5,4,1,0],1]],[[[0,1,4,6],1],[[0,1,6,4],-1],[[0,4,1,6],-1],[[0,4,6,1],1],[[0,6,1,4],1],[[0,6,4,1],-1],[[1,0,4,6],-1],[[1,0,6,4],1],[[1,4,0,6],1],[[1,4,6,0],-1],[[1,6,0,4],-1],[[1,6,4,0],1],[[4,0,1,6],1],[[4,0,6,1],-1],[[4,1,0,6],-1],[[4,1,6,0],1],[[4,6,0,1],1],[[4,6,1,0],-1],[[6,0,1,4],-1],[[6,0,4,1],1],[[6,1,0,4],1],[[6,1,4,0],-1],[[6,4,0,1],-1],[[6,4,1,0],1]],[[[0,1,4,7],1],[[0,1,7,4],-1],[[0,4,1,7],-1],[[0,4,7,1],1],[[0,7,1,4],1],[[0,7,4,1],-1],[[1,0,4,7],-1],[[1,0,7,4],1],[[1,4,0,7],1],[[1,4,7,0],-1],[[1,7,0,4],-1],[[1,7,4,0],1],[[4,0,1,7],1],[[4,0,7,1],-1],[[4,1,0,7],-1],[[4,1,7,0],1],[[4,7,0,1],1],[[4,7,1,0],-1],[[7,0,1,4],-1],[[7,0,4,1],1],[[7,1,0,4],1],[[7,1,4,0],-1],[[7,4,0,1],-1],[[7,4,1,0],1]],[[[0,1,5,6],1],[[0,1,6,5],-1],[[0,5,1,6],-1],[[0,5,6,1],1],[[0,6,1,5],1],[[0,6,5,1],-1],[[1,0,5,6],-1],[[1,0,6,5],1],[[1,5,0,6],1],[[1,5,6,0],-1],[[1,6,0,5],-1],[[1,6,5,0],1],[[5,0,1,6],1],[[5,0,6,1],-1],[[5,1,0,6],-1],[[5,1,6,0],1],[[5,6,0,1],1],[[5,6,1,0],-1],[[6,0,1,5],-1],[[6,0,5,1],1],[[6,1,0,5],1],[[6,1,5,0],-1],[[6,5,0,1],-1],[[6,5,1,0],1]],[[[0,1,5,7],1],[[0,1,7,5],-1],[[0,5,1,7],-1],[[0,5,7,1],1],[[0,7,1,5],1],[[0,7,5,1],-1],[[1,0,5,7],-1],[[1,0,7,5],1],[[1,5,0,7],1],[[1,5,7,0],-1],[[1,7,0,5],-1],[[1,7,5,0],1],[[5,0,1,7],1],[[5,0,7,1],-1],[[5,1,0,7],-1],[[5,1,7,0],1],[[5,7,0,1],1],[[5,7,1,0],-1],[[7,0,1,5],-1],[[7,0,5,1],1],[[7,1,0,5],1],[[7,1,5,0],-1],[[7,5,0,1],-1],[[7,5,1,0],1]],[[[0,1,6,7],1],[[0,1,7,6],-1],[[0,6,1,7],-1],[[0,6,7,1],1],[[0,7,1,6],1],[[0,7,6,1],-1],[[1,0,6,7],-1],[[1,0,7,6],1],[[1,6,0,7],1],[[1,6,7,0],-1],[[1,7,0,6],-1],[[1,7,6,0],1],[[6,0,1,7],1],[[6,0,7,1],-1],[[6,1,0,7],-1],[[6,1,7,0],1],[[6,7,0,1],1],[[6,7,1,0],-1],[[7,0,1,6],-1],[[7,0,6,1],1],[[7,1,0,6],1],[[7,1,6,0],-1],[[7,6,0,1],-1],[[7,6,1,0],1]],[[[0,2,3,4],1],[[0,2,4,3],-1],[[0,3,2,4],-1],[[0,3,4,2],1],[[0,4,2,3],1],[[0,4,3,2],-1],[[2,0,3,4],-1],[[2,0,4,3],1],[[2,3,0,4],1],[[2,3,4,0],-1],[[2,4,0,3],-1],[[2,4,3,0],1],[[3,0,2,4],1],[[3,0,4,2],-1],[[3,2,0,4],-1],[[3,2,4,0],1],[[3,4,0,2],1],[[3,4,2,0],-1],[[4,0,2,3],-1],[[4,0,3,2],1],[[4,2,0,3],1],[[4,2,3,0],-1],[[4,3,0,2],-1],[[4,3,2,0],1]],[[[0,2,3,5],1],[[0,2,5,3],-1],[[0,3,2,5],-1],[[0,3,5,2],1],[[0,5,2,3],1],[[0,5,3,2],-1],[[2,0,3,5],-1],[[2,0,5,3],1],[[2,3,0,5],1],[[2,3,5,0],-1],[[2,5,0,3],-1],[[2,5,3,0],1],[[3,0,2,5],1],[[3,0,5,2],-1],[[3,2,0,5],-1],[[3,2,5,0],1],[[3,5,0,2],1],[[3,5,2,0],-1],[[5,0,2,3],-1],[[5,0,3,2],1],[[5,2,0,3],1],[[5,2,3,0],-1],[[5,3,0,2],-1],[[5,3,2,0],1]],[[[0,2,3,6],1],[[0,2,6,3],-1],[[0,3,2,6],-1],[[0,3,6,2],1],[[0,6,2,3],1],[[0,6,3,2],-1],[[2,0,3,6],-1],[[2,0,6,3],1],[[2,3,0,6],1],[[2,3,6,0],-1],[[2,6,0,3],-1],[[2,6,3,0],1],[[3,0,2,6],1],[[3,0,6,2],-1],[[3,2,0,6],-1],[[3,2,6,0],1],[[3,6,0,2],1],[[3,6,2,0],-1],[[6,0,2,3],-1],[[6,0,3,2],1],[[6,2,0,3],1],[[6,2,3,0],-1],[[6,3,0,2],-1],[[6,3,2,0],1]],[[[0,2,3,7],1],[[0,2,7,3],-1],[[0,3,2,7],-1],[[0,3,7,2],1],[[0,7,2,3],1],[[0,7,3,2],-1],[[2,0,3,7],-1],[[2,0,7,3],1],[[2,3,0,7],1],[[2,3,7,0],-1],[[2,7,0,3],-1],[[2,7,3,0],1],[[3,0,2,7],1],[[3,0,7,2],-1],[[3,2,0,7],-1],[[3,2,7,0],1],[[3,7,0,2],1],[[3,7,2,0],-1],[[7,0,2,3],-1],[[7,0,3,2],1],[[7,2,0,3],1],[[7,2,3,0],-1],[[7,3,0,2],-1],[[7,3,2,0],1]],[[[0,2,4,5],1],[[0,2,5,4],-1],[[0,4,2,5],-1],[[0,4,5,2],1],[[0,5,2,4],1],[[0,5,4,2],-1],[[2,0,4,5],-1],[[2,0,5,4],1],[[2,4,0,5],1],[[2,4,5,0],-1],[[2,5,0,4],-1],[[2,5,4,0],1],[[4,0,2,5],1],[[4,0,5,2],-1],[[4,2,0,5],-1],[[4,2,5,0],1],[[4,5,0,2],1],[[4,5,2,0],-1],[[5,0,2,4],-1],[[5,0,4,2],1],[[5,2,0,4],1],[[5,2,4,0],-1],[[5,4,0,2],-1],[[5,4,2,0],1]],[[[0,2,4,6],1],[[0,2,6,4],-1],[[0,4,2,6],-1],[[0,4,6,2],1],[[0,6,2,4],1],[[0,6,4,2],-1],[[2,0,4,6],-1],[[2,0,6,4],1],[[2,4,0,6],1],[[2,4,6,0],-1],[[2,6,0,4],-1],[[2,6,4,0],1],[[4,0,2,6],1],[[4,0,6,2],-1],[[4,2,0,6],-1],[[4,2,6,0],1],[[4,6,0,2],1],[[4,6,2,0],-1],[[6,0,2,4],-1],[[6,0,4,2],1],[[6,2,0,4],1],[[6,2,4,0],-1],[[6,4,0,2],-1],[[6,4,2,0],1]],[[[0,2,4,7],1],[[0,2,7,4],-1],[[0,4,2,7],-1],[[0,4,7,2],1],[[0,7,2,4],1],[[0,7,4,2],-1],[[2,0,4,7],-1],[[2,0,7,4],1],[[2,4,0,7],1],[[2,4,7,0],-1],[[2,7,0,4],-1],[[2,7,4,0],1],[[4,0,2,7],1],[[4,0,7,2],-1],[[4,2,0,7],-1],[[4,2,7,0],1],[[4,7,0,2],1],[[4,7,2,0],-1],[[7,0,2,4],-1],[[7,0,4,2],1],[[7,2,0,4],1],[[7,2,4,0],-1],[[7,4,0,2],-1],[[7,4,2,0],1]],[[[0,2,5,6],1],[[0,2,6,5],-1],[[0,5,2,6],-1],[[0,5,6,2],1],[[0,6,2,5],1],[[0,6,5,2],-1],[[2,0,5,6],-1],[[2,0,6,5],1],[[2,5,0,6],1],[[2,5,6,0],-1],[[2,6,0,5],-1],[[2,6,5,0],1],[[5,0,2,6],1],[[5,0,6,2],-1],[[5,2,0,6],-1],[[5,2,6,0],1],[[5,6,0,2],1],[[5,6,2,0],-1],[[6,0,2,5],-1],[[6,0,5,2],1],[[6,2,0,5],1],[[6,2,5,0],-1],[[6,5,0,2],-1],[[6,5,2,0],1]],[[[0,2,5,7],1],[[0,2,7,5],-1],[[0,5,2,7],-1],[[0,5,7,2],1],[[0,7,2,5],1],[[0,7,5,2],-1],[[2,0,5,7],-1],[[2,0,7,5],1],[[2,5,0,7],1],[[2,5,7,0],-1],[[2,7,0,5],-1],[[2,7,5,0],1],[[5,0,2,7],1],[[5,0,7,2],-1],[[5,2,0,7],-1],[[5,2,7,0],1],[[5,7,0,2],1],[[5,7,2,0],-1],[[7,0,2,5],-1],[[7,0,5,2],1],[[7,2,0,5],1],[[7,2,5,0],-1],[[7,5,0,2],-1],[[7,5,2,0],1]],[[[0,2,6,7],1],[[0,2,7,6],-1],[[0,6,2,7],-1],[[0,6,7,2],1],[[0,7,2,6],1],[[0,7,6,2],-1],[[2,0,6,7],-1],[[2,0,7,6],1],[[2,6,0,7],1],[[2,6,7,0],-1],[[2,7,0,6],-1],[[2,7,6,0],1],[[6,0,2,7],1],[[6,0,7,2],-1],[[6,2,0,7],-1],[[6,2,7,0],1],[[6,7,0,2],1],[[6,7,2,0],-1],[[7,0,2,6],-1],[[7,0,6,2],1],[[7,2,0,6],1],[[7,2,6,0],-1],[[7,6,0,2],-1],[[7,6,2,0],1]],[[[0,3,4,5],1],[[0,3,5,4],-1],[[0,4,3,5],-1],[[0,4,5,3],1],[[0,5,3,4],1],[[0,5,4,3],-1],[[3,0,4,5],-1],[[3,0,5,4],1],[[3,4,0,5],1],[[3,4,5,0],-1],[[3,5,0,4],-1],[[3,5,4,0],1],[[4,0,3,5],1],[[4,0,5,3],-1],[[4,3,0,5],-1],[[4,3,5,0],1],[[4,5,0,3],1],[[4,5,3,0],-1],[[5,0,3,4],-1],[[5,0,4,3],1],[[5,3,0,4],1],[[5,3,4,0],-1],[[5,4,0,3],-1],[[5,4,3,0],1]],[[[0,3,4,6],1],[[0,3,6,4],-1],[[0,4,3,6],-1],[[0,4,6,3],1],[[0,6,3,4],1],[[0,6,4,3],-1],[[3,0,4,6],-1],[[3,0,6,4],1],[[3,4,0,6],1],[[3,4,6,0],-1],[[3,6,0,4],-1],[[3,6,4,0],1],[[4,0,3,6],1],[[4,0,6,3],-1],[[4,3,0,6],-1],[[4,3,6,0],1],[[4,6,0,3],1],[[4,6,3,0],-1],[[6,0,3,4],-1],[[6,0,4,3],1],[[6,3,0,4],1],[[6,3,4,0],-1],[[6,4,0,3],-1],[[6,4,3,0],1]],[[[0,3,4,7],1],[[0,3,7,4],-1],[[0,4,3,7],-1],[[0,4,7,3],1],[[0,7,3,4],1],[[0,7,4,3],-1],[[3,0,4,7],-1],[[3,0,7,4],1],[[3,4,0,7],1],[[3,4,7,0],-1],[[3,7,0,4],-1],[[3,7,4,0],1],[[4,0,3,7],1],[[4,0,7,3],-1],[[4,3,0,7],-1],[[4,3,7,0],1],[[4,7,0,3],1],[[4,7,3,0],-1],[[7,0,3,4],-1],[[7,0,4,3],1],[[7,3,0,4],1],[[7,3,4,0],-1],[[7,4,0,3],-1],[[7,4,3,0],1]],[[[0,3,5,6],1],[[0,3,6,5],-1],[[0,5,3,6],-1],[[0,5,6,3],1],[[0,6,3,5],1],[[0,6,5,3],-1],[[3,0,5,6],-1],[[3,0,6,5],1],[[3,5,0,6],1],[[3,5,6,0],-1],[[3,6,0,5],-1],[[3,6,5,0],1],[[5,0,3,6],1],[[5,0,6,3],-1],[[5,3,0,6],-1],[[5,3,6,0],1],[[5,6,0,3],1],[[5,6,3,0],-1],[[6,0,3,5],-1],[[6,0,5,3],1],[[6,3,0,5],1],[[6,3,5,0],-1],[[6,5,0,3],-1],[[6,5,3,0],1]],[[[0,3,5,7],1],[[0,3,7,5],-1],[[0,5,3,7],-1],[[0,5,7,3],1],[[0,7,3,5],1],[[0,7,5,3],-1],[[3,0,5,7],-1],[[3,0,7,5],1],[[3,5,0,7],1],[[3,5,7,0],-1],[[3,7,0,5],-1],[[3,7,5,0],1],[[5,0,3,7],1],[[5,0,7,3],-1],[[5,3,0,7],-1],[[5,3,7,0],1],[[5,7,0,3],1],[[5,7,3,0],-1],[[7,0,3,5],-1],[[7,0,5,3],1],[[7,3,0,5],1],[[7,3,5,0],-1],[[7,5,0,3],-1],[[7,5,3,0],1]],[[[0,3,6,7],1],[[0,3,7,6],-1],[[0,6,3,7],-1],[[0,6,7,3],1],[[0,7,3,6],1],[[0,7,6,3],-1],[[3,0,6,7],-1],[[3,0,7,6],1],[[3,6,0,7],1],[[3,6,7,0],-1],[[3,7,0,6],-1],[[3,7,6,0],1],[[6,0,3,7],1],[[6,0,7,3],-1],[[6,3,0,7],-1],[[6,3,7,0],1],[[6,7,0,3],1],[[6,7,3,0],-1],[[7,0,3,6],-1],[[7,0,6,3],1],[[7,3,0,6],1],[[7,3,6,0],-1],[[7,6,0,3],-1],[[7,6,3,0],1]],[[[0,4,5,6],1],[[0,4,6,5],-1],[[0,5,4,6],-1],[[0,5,6,4],1],[[0,6,4,5],1],[[0,6,5,4],-1],[[4,0,5,6],-1],[[4,0,6,5],1],[[4,5,0,6],1],[[4,5,6,0],-1],[[4,6,0,5],-1],[[4,6,5,0],1],[[5,0,4,6],1],[[5,0,6,4],-1],[[5,4,0,6],-1],[[5,4,6,0],1],[[5,6,0,4],1],[[5,6,4,0],-1],[[6,0,4,5],-1],[[6,0,5,4],1],[[6,4,0,5],1],[[6,4,5,0],-1],[[6,5,0,4],-1],[[6,5,4,0],1]],[[[0,4,5,7],1],[[0,4,7,5],-1],[[0,5,4,7],-1],[[0,5,7,4],1],[[0,7,4,5],1],[[0,7,5,4],-1],[[4,0,5,7],-1],[[4,0,7,5],1],[[4,5,0,7],1],[[4,5,7,0],-1],[[4,7,0,5],-1],[[4,7,5,0],1],[[5,0,4,7],1],[[5,0,7,4],-1],[[5,4,0,7],-1],[[5,4,7,0],1],[[5,7,0,4],1],[[5,7,4,0],-1],[[7,0,4,5],-1],[[7,0,5,4],1],[[7,4,0,5],1],[[7,4,5,0],-1],[[7,5,0,4],-1],[[7,5,4,0],1]],[[[0,4,6,7],1],[[0,4,7,6],-1],[[0,6,4,7],-1],[[0,6,7,4],1],[[0,7,4,6],1],[[0,7,6,4],-1],[[4,0,6,7],-1],[[4,0,7,6],1],[[4,6,0,7],1],[[4,6,7,0],-1],[[4,7,0,6],-1],[[4,7,6,0],1],[[6,0,4,7],1],[[6,0,7,4],-1],[[6,4,0,7],-1],[[6,4,7,0],1],[[6,7,0,4],1],[[6,7,4,0],-1],[[7,0,4,6],-1],[[7,0,6,4],1],[[7,4,0,6],1],[[7,4,6,0],-1],[[7,6,0,4],-1],[[7,6,4,0],1]],[[[0,5,6,7],1],[[0,5,7,6],-1],[[0,6,5,7],-1],[[0,6,7,5],1],[[0,7,5,6],1],[[0,7,6,5],-1],[[5,0,6,7],-1],[[5,0,7,6],1],[[5,6,0,7],1],[[5,6,7,0],-1],[[5,7,0,6],-1],[[5,7,6,0],1],[[6,0,5,7],1],[[6,0,7,5],-1],[[6,5,0,7],-1],[[6,5,7,0],1],[[6,7,0,5],1],[[6,7,5,0],-1],[[7,0,5,6],-1],[[7,0,6,5],1],[[7,5,0,6],1],[[7,5,6,0],-1],[[7,6,0,5],-1],[[7,6,5,0],1]],[[[1,2,3,4],1],[[1,2,4,3],-1],[[1,3,2,4],-1],[[1,3,4,2],1],[[1,4,2,3],1],[[1,4,3,2],-1],[[2,1,3,4],-1],[[2,1,4,3],1],[[2,3,1,4],1],[[2,3,4,1],-1],[[2,4,1,3],-1],[[2,4,3,1],1],[[3,1,2,4],1],[[3,1,4,2],-1],[[3,2,1,4],-1],[[3,2,4,1],1],[[3,4,1,2],1],[[3,4,2,1],-1],[[4,1,2,3],-1],[[4,1,3,2],1],[[4,2,1,3],1],[[4,2,3,1],-1],[[4,3,1,2],-1],[[4,3,2,1],1]],[[[1,2,3,5],1],[[1,2,5,3],-1],[[1,3,2,5],-1],[[1,3,5,2],1],[[1,5,2,3],1],[[1,5,3,2],-1],[[2,1,3,5],-1],[[2,1,5,3],1],[[2,3,1,5],1],[[2,3,5,1],-1],[[2,5,1,3],-1],[[2,5,3,1],1],[[3,1,2,5],1],[[3,1,5,2],-1],[[3,2,1,5],-1],[[3,2,5,1],1],[[3,5,1,2],1],[[3,5,2,1],-1],[[5,1,2,3],-1],[[5,1,3,2],1],[[5,2,1,3],1],[[5,2,3,1],-1],[[5,3,1,2],-1],[[5,3,2,1],1]],[[[1,2,3,6],1],[[1,2,6,3],-1],[[1,3,2,6],-1],[[1,3,6,2],1],[[1,6,2,3],1],[[1,6,3,2],-1],[[2,1,3,6],-1],[[2,1,6,3],1],[[2,3,1,6],1],[[2,3,6,1],-1],[[2,6,1,3],-1],[[2,6,3,1],1],[[3,1,2,6],1],[[3,1,6,2],-1],[[3,2,1,6],-1],[[3,2,6,1],1],[[3,6,1,2],1],[[3,6,2,1],-1],[[6,1,2,3],-1],[[6,1,3,2],1],[[6,2,1,3],1],[[6,2,3,1],-1],[[6,3,1,2],-1],[[6,3,2,1],1]],[[[1,2,3,7],1],[[1,2,7,3],-1],[[1,3,2,7],-1],[[1,3,7,2],1],[[1,7,2,3],1],[[1,7,3,2],-1],[[2,1,3,7],-1],[[2,1,7,3],1],[[2,3,1,7],1],[[2,3,7,1],-1],[[2,7,1,3],-1],[[2,7,3,1],1],[[3,1,2,7],1],[[3,1,7,2],-1],[[3,2,1,7],-1],[[3,2,7,1],1],[[3,7,1,2],1],[[3,7,2,1],-1],[[7,1,2,3],-1],[[7,1,3,2],1],[[7,2,1,3],1],[[7,2,3,1],-1],[[7,3,1,2],-1],[[7,3,2,1],1]],[[[1,2,4,5],1],[[1,2,5,4],-1],[[1,4,2,5],-1],[[1,4,5,2],1],[[1,5,2,4],1],[[1,5,4,2],-1],[[2,1,4,5],-1],[[2,1,5,4],1],[[2,4,1,5],1],[[2,4,5,1],-1],[[2,5,1,4],-1],[[2,5,4,1],1],[[4,1,2,5],1],[[4,1,5,2],-1],[[4,2,1,5],-1],[[4,2,5,1],1],[[4,5,1,2],1],[[4,5,2,1],-1],[[5,1,2,4],-1],[[5,1,4,2],1],[[5,2,1,4],1],[[5,2,4,1],-1],[[5,4,1,2],-1],[[5,4,2,1],1]],[[[1,2,4,6],1],[[1,2,6,4],-1],[[1,4,2,6],-1],[[1,4,6,2],1],[[1,6,2,4],1],[[1,6,4,2],-1],[[2,1,4,6],-1],[[2,1,6,4],1],[[2,4,1,6],1],[[2,4,6,1],-1],[[2,6,1,4],-1],[[2,6,4,1],1],[[4,1,2,6],1],[[4,1,6,2],-1],[[4,2,1,6],-1],[[4,2,6,1],1],[[4,6,1,2],1],[[4,6,2,1],-1],[[6,1,2,4],-1],[[6,1,4,2],1],[[6,2,1,4],1],[[6,2,4,1],-1],[[6,4,1,2],-1],[[6,4,2,1],1]],[[[1,2,4,7],1],[[1,2,7,4],-1],[[1,4,2,7],-1],[[1,4,7,2],1],[[1,7,2,4],1],[[1,7,4,2],-1],[[2,1,4,7],-1],[[2,1,7,4],1],[[2,4,1,7],1],[[2,4,7,1],-1],[[2,7,1,4],-1],[[2,7,4,1],1],[[4,1,2,7],1],[[4,1,7,2],-1],[[4,2,1,7],-1],[[4,2,7,1],1],[[4,7,1,2],1],[[4,7,2,1],-1],[[7,1,2,4],-1],[[7,1,4,2],1],[[7,2,1,4],1],[[7,2,4,1],-1],[[7,4,1,2],-1],[[7,4,2,1],1]],[[[1,2,5,6],1],[[1,2,6,5],-1],[[1,5,2,6],-1],[[1,5,6,2],1],[[1,6,2,5],1],[[1,6,5,2],-1],[[2,1,5,6],-1],[[2,1,6,5],1],[[2,5,1,6],1],[[2,5,6,1],-1],[[2,6,1,5],-1],[[2,6,5,1],1],[[5,1,2,6],1],[[5,1,6,2],-1],[[5,2,1,6],-1],[[5,2,6,1],1],[[5,6,1,2],1],[[5,6,2,1],-1],[[6,1,2,5],-1],[[6,1,5,2],1],[[6,2,1,5],1],[[6,2,5,1],-1],[[6,5,1,2],-1],[[6,5,2,1],1]],[[[1,2,5,7],1],[[1,2,7,5],-1],[[1,5,2,7],-1],[[1,5,7,2],1],[[1,7,2,5],1],[[1,7,5,2],-1],[[2,1,5,7],-1],[[2,1,7,5],1],[[2,5,1,7],1],[[2,5,7,1],-1],[[2,7,1,5],-1],[[2,7,5,1],1],[[5,1,2,7],1],[[5,1,7,2],-1],[[5,2,1,7],-1],[[5,2,7,1],1],[[5,7,1,2],1],[[5,7,2,1],-1],[[7,1,2,5],-1],[[7,1,5,2],1],[[7,2,1,5],1],[[7,2,5,1],-1],[[7,5,1,2],-1],[[7,5,2,1],1]],[[[1,2,6,7],1],[[1,2,7,6],-1],[[1,6,2,7],-1],[[1,6,7,2],1],[[1,7,2,6],1],[[1,7,6,2],-1],[[2,1,6,7],-1],[[2,1,7,6],1],[[2,6,1,7],1],[[2,6,7,1],-1],[[2,7,1,6],-1],[[2,7,6,1],1],[[6,1,2,7],1],[[6,1,7,2],-1],[[6,2,1,7],-1],[[6,2,7,1],1],[[6,7,1,2],1],[[6,7,2,1],-1],[[7,1,2,6],-1],[[7,1,6,2],1],[[7,2,1,6],1],[[7,2,6,1],-1],[[7,6,1,2],-1],[[7,6,2,1],1]],[[[1,3,4,5],1],[[1,3,5,4],-1],[[1,4,3,5],-1],[[1,4,5,3],1],[[1,5,3,4],1],[[1,5,4,3],-1],[[3,1,4,5],-1],[[3,1,5,4],1],[[3,4,1,5],1],[[3,4,5,1],-1],[[3,5,1,4],-1],[[3,5,4,1],1],[[4,1,3,5],1],[[4,1,5,3],-1],[[4,3,1,5],-1],[[4,3,5,1],1],[[4,5,1,3],1],[[4,5,3,1],-1],[[5,1,3,4],-1],[[5,1,4,3],1],[[5,3,1,4],1],[[5,3,4,1],-1],[[5,4,1,3],-1],[[5,4,3,1],1]],[[[1,3,4,6],1],[[1,3,6,4],-1],[[1,4,3,6],-1],[[1,4,6,3],1],[[1,6,3,4],1],[[1,6,4,3],-1],[[3,1,4,6],-1],[[3,1,6,4],1],[[3,4,1,6],1],[[3,4,6,1],-1],[[3,6,1,4],-1],[[3,6,4,1],1],[[4,1,3,6],1],[[4,1,6,3],-1],[[4,3,1,6],-1],[[4,3,6,1],1],[[4,6,1,3],1],[[4,6,3,1],-1],[[6,1,3,4],-1],[[6,1,4,3],1],[[6,3,1,4],1],[[6,3,4,1],-1],[[6,4,1,3],-1],[[6,4,3,1],1]],[[[1,3,4,7],1],[[1,3,7,4],-1],[[1,4,3,7],-1],[[1,4,7,3],1],[[1,7,3,4],1],[[1,7,4,3],-1],[[3,1,4,7],-1],[[3,1,7,4],1],[[3,4,1,7],1],[[3,4,7,1],-1],[[3,7,1,4],-1],[[3,7,4,1],1],[[4,1,3,7],1],[[4,1,7,3],-1],[[4,3,1,7],-1],[[4,3,7,1],1],[[4,7,1,3],1],[[4,7,3,1],-1],[[7,1,3,4],-1],[[7,1,4,3],1],[[7,3,1,4],1],[[7,3,4,1],-1],[[7,4,1,3],-1],[[7,4,3,1],1]],[[[1,3,5,6],1],[[1,3,6,5],-1],[[1,5,3,6],-1],[[1,5,6,3],1],[[1,6,3,5],1],[[1,6,5,3],-1],[[3,1,5,6],-1],[[3,1,6,5],1],[[3,5,1,6],1],[[3,5,6,1],-1],[[3,6,1,5],-1],[[3,6,5,1],1],[[5,1,3,6],1],[[5,1,6,3],-1],[[5,3,1,6],-1],[[5,3,6,1],1],[[5,6,1,3],1],[[5,6,3,1],-1],[[6,1,3,5],-1],[[6,1,5,3],1],[[6,3,1,5],1],[[6,3,5,1],-1],[[6,5,1,3],-1],[[6,5,3,1],1]],[[[1,3,5,7],1],[[1,3,7,5],-1],[[1,5,3,7],-1],[[1,5,7,3],1],[[1,7,3,5],1],[[1,7,5,3],-1],[[3,1,5,7],-1],[[3,1,7,5],1],[[3,5,1,7],1],[[3,5,7,1],-1],[[3,7,1,5],-1],[[3,7,5,1],1],[[5,1,3,7],1],[[5,1,7,3],-1],[[5,3,1,7],-1],[[5,3,7,1],1],[[5,7,1,3],1],[[5,7,3,1],-1],[[7,1,3,5],-1],[[7,1,5,3],1],[[7,3,1,5],1],[[7,3,5,1],-1],[[7,5,1,3],-1],[[7,5,3,1],1]],[[[1,3,6,7],1],[[1,3,7,6],-1],[[1,6,3,7],-1],[[1,6,7,3],1],[[1,7,3,6],1],[[1,7,6,3],-1],[[3,1,6,7],-1],[[3,1,7,6],1],[[3,6,1,7],1],[[3,6,7,1],-1],[[3,7,1,6],-1],[[3,7,6,1],1],[[6,1,3,7],1],[[6,1,7,3],-1],[[6,3,1,7],-1],[[6,3,7,1],1],[[6,7,1,3],1],[[6,7,3,1],-1],[[7,1,3,6],-1],[[7,1,6,3],1],[[7,3,1,6],1],[[7,3,6,1],-1],[[7,6,1,3],-1],[[7,6,3,1],1]],[[[1,4,5,6],1],[[1,4,6,5],-1],[[1,5,4,6],-1],[[1,5,6,4],1],[[1,6,4,5],1],[[1,6,5,4],-1],[[4,1,5,6],-1],[[4,1,6,5],1],[[4,5,1,6],1],[[4,5,6,1],-1],[[4,6,1,5],-1],[[4,6,5,1],1],[[5,1,4,6],1],[[5,1,6,4],-1],[[5,4,1,6],-1],[[5,4,6,1],1],[[5,6,1,4],1],[[5,6,4,1],-1],[[6,1,4,5],-1],[[6,1,5,4],1],[[6,4,1,5],1],[[6,4,5,1],-1],[[6,5,1,4],-1],[[6,5,4,1],1]],[[[1,4,5,7],1],[[1,4,7,5],-1],[[1,5,4,7],-1],[[1,5,7,4],1],[[1,7,4,5],1],[[1,7,5,4],-1],[[4,1,5,7],-1],[[4,1,7,5],1],[[4,5,1,7],1],[[4,5,7,1],-1],[[4,7,1,5],-1],[[4,7,5,1],1],[[5,1,4,7],1],[[5,1,7,4],-1],[[5,4,1,7],-1],[[5,4,7,1],1],[[5,7,1,4],1],[[5,7,4,1],-1],[[7,1,4,5],-1],[[7,1,5,4],1],[[7,4,1,5],1],[[7,4,5,1],-1],[[7,5,1,4],-1],[[7,5,4,1],1]],[[[1,4,6,7],1],[[1,4,7,6],-1],[[1,6,4,7],-1],[[1,6,7,4],1],[[1,7,4,6],1],[[1,7,6,4],-1],[[4,1,6,7],-1],[[4,1,7,6],1],[[4,6,1,7],1],[[4,6,7,1],-1],[[4,7,1,6],-1],[[4,7,6,1],1],[[6,1,4,7],1],[[6,1,7,4],-1],[[6,4,1,7],-1],[[6,4,7,1],1],[[6,7,1,4],1],[[6,7,4,1],-1],[[7,1,4,6],-1],[[7,1,6,4],1],[[7,4,1,6],1],[[7,4,6,1],-1],[[7,6,1,4],-1],[[7,6,4,1],1]],[[[1,5,6,7],1],[[1,5,7,6],-1],[[1,6,5,7],-1],[[1,6,7,5],1],[[1,7,5,6],1],[[1,7,6,5],-1],[[5,1,6,7],-1],[[5,1,7,6],1],[[5,6,1,7],1],[[5,6,7,1],-1],[[5,7,1,6],-1],[[5,7,6,1],1],[[6,1,5,7],1],[[6,1,7,5],-1],[[6,5,1,7],-1],[[6,5,7,1],1],[[6,7,1,5],1],[[6,7,5,1],-1],[[7,1,5,6],-1],[[7,1,6,5],1],[[7,5,1,6],1],[[7,5,6,1],-1],[[7,6,1,5],-1],[[7,6,5,1],1]],[[[2,3,4,5],1],[[2,3,5,4],-1],[[2,4,3,5],-1],[[2,4,5,3],1],[[2,5,3,4],1],[[2,5,4,3],-1],[[3,2,4,5],-1],[[3,2,5,4],1],[[3,4,2,5],1],[[3,4,5,2],-1],[[3,5,2,4],-1],[[3,5,4,2],1],[[4,2,3,5],1],[[4,2,5,3],-1],[[4,3,2,5],-1],[[4,3,5,2],1],[[4,5,2,3],1],[[4,5,3,2],-1],[[5,2,3,4],-1],[[5,2,4,3],1],[[5,3,2,4],1],[[5,3,4,2],-1],[[5,4,2,3],-1],[[5,4,3,2],1]],[[[2,3,4,6],1],[[2,3,6,4],-1],[[2,4,3,6],-1],[[2,4,6,3],1],[[2,6,3,4],1],[[2,6,4,3],-1],[[3,2,4,6],-1],[[3,2,6,4],1],[[3,4,2,6],1],[[3,4,6,2],-1],[[3,6,2,4],-1],[[3,6,4,2],1],[[4,2,3,6],1],[[4,2,6,3],-1],[[4,3,2,6],-1],[[4,3,6,2],1],[[4,6,2,3],1],[[4,6,3,2],-1],[[6,2,3,4],-1],[[6,2,4,3],1],[[6,3,2,4],1],[[6,3,4,2],-1],[[6,4,2,3],-1],[[6,4,3,2],1]],[[[2,3,4,7],1],[[2,3,7,4],-1],[[2,4,3,7],-1],[[2,4,7,3],1],[[2,7,3,4],1],[[2,7,4,3],-1],[[3,2,4,7],-1],[[3,2,7,4],1],[[3,4,2,7],1],[[3,4,7,2],-1],[[3,7,2,4],-1],[[3,7,4,2],1],[[4,2,3,7],1],[[4,2,7,3],-1],[[4,3,2,7],-1],[[4,3,7,2],1],[[4,7,2,3],1],[[4,7,3,2],-1],[[7,2,3,4],-1],[[7,2,4,3],1],[[7,3,2,4],1],[[7,3,4,2],-1],[[7,4,2,3],-1],[[7,4,3,2],1]],[[[2,3,5,6],1],[[2,3,6,5],-1],[[2,5,3,6],-1],[[2,5,6,3],1],[[2,6,3,5],1],[[2,6,5,3],-1],[[3,2,5,6],-1],[[3,2,6,5],1],[[3,5,2,6],1],[[3,5,6,2],-1],[[3,6,2,5],-1],[[3,6,5,2],1],[[5,2,3,6],1],[[5,2,6,3],-1],[[5,3,2,6],-1],[[5,3,6,2],1],[[5,6,2,3],1],[[5,6,3,2],-1],[[6,2,3,5],-1],[[6,2,5,3],1],[[6,3,2,5],1],[[6,3,5,2],-1],[[6,5,2,3],-1],[[6,5,3,2],1]],[[[2,3,5,7],1],[[2,3,7,5],-1],[[2,5,3,7],-1],[[2,5,7,3],1],[[2,7,3,5],1],[[2,7,5,3],-1],[[3,2,5,7],-1],[[3,2,7,5],1],[[3,5,2,7],1],[[3,5,7,2],-1],[[3,7,2,5],-1],[[3,7,5,2],1],[[5,2,3,7],1],[[5,2,7,3],-1],[[5,3,2,7],-1],[[5,3,7,2],1],[[5,7,2,3],1],[[5,7,3,2],-1],[[7,2,3,5],-1],[[7,2,5,3],1],[[7,3,2,5],1],[[7,3,5,2],-1],[[7,5,2,3],-1],[[7,5,3,2],1]],[[[2,3,6,7],1],[[2,3,7,6],-1],[[2,6,3,7],-1],[[2,6,7,3],1],[[2,7,3,6],1],[[2,7,6,3],-1],[[3,2,6,7],-1],[[3,2,7,6],1],[[3,6,2,7],1],[[3,6,7,2],-1],[[3,7,2,6],-1],[[3,7,6,2],1],[[6,2,3,7],1],[[6,2,7,3],-1],[[6,3,2,7],-1],[[6,3,7,2],1],[[6,7,2,3],1],[[6,7,3,2],-1],[[7,2,3,6],-1],[[7,2,6,3],1],[[7,3,2,6],1],[[7,3,6,2],-1],[[7,6,2,3],-1],[[7,6,3,2],1]],[[[2,4,5,6],1],[[2,4,6,5],-1],[[2,5,4,6],-1],[[2,5,6,4],1],[[2,6,4,5],1],[[2,6,5,4],-1],[[4,2,5,6],-1],[[4,2,6,5],1],[[4,5,2,6],1],[[4,5,6,2],-1],[[4,6,2,5],-1],[[4,6,5,2],1],[[5,2,4,6],1],[[5,2,6,4],-1],[[5,4,2,6],-1],[[5,4,6,2],1],[[5,6,2,4],1],[[5,6,4,2],-1],[[6,2,4,5],-1],[[6,2,5,4],1],[[6,4,2,5],1],[[6,4,5,2],-1],[[6,5,2,4],-1],[[6,5,4,2],1]],[[[2,4,5,7],1],[[2,4,7,5],-1],[[2,5,4,7],-1],[[2,5,7,4],1],[[2,7,4,5],1],[[2,7,5,4],-1],[[4,2,5,7],-1],[[4,2,7,5],1],[[4,5,2,7],1],[[4,5,7,2],-1],[[4,7,2,5],-1],[[4,7,5,2],1],[[5,2,4,7],1],[[5,2,7,4],-1],[[5,4,2,7],-1],[[5,4,7,2],1],[[5,7,2,4],1],[[5,7,4,2],-1],[[7,2,4,5],-1],[[7,2,5,4],1],[[7,4,2,5],1],[[7,4,5,2],-1],[[7,5,2,4],-1],[[7,5,4,2],1]],[[[2,4,6,7],1],[[2,4,7,6],-1],[[2,6,4,7],-1],[[2,6,7,4],1],[[2,7,4,6],1],[[2,7,6,4],-1],[[4,2,6,7],-1],[[4,2,7,6],1],[[4,6,2,7],1],[[4,6,7,2],-1],[[4,7,2,6],-1],[[4,7,6,2],1],[[6,2,4,7],1],[[6,2,7,4],-1],[[6,4,2,7],-1],[[6,4,7,2],1],[[6,7,2,4],1],[[6,7,4,2],-1],[[7,2,4,6],-1],[[7,2,6,4],1],[[7,4,2,6],1],[[7,4,6,2],-1],[[7,6,2,4],-1],[[7,6,4,2],1]],[[[2,5,6,7],1],[[2,5,7,6],-1],[[2,6,5,7],-1],[[2,6,7,5],1],[[2,7,5,6],1],[[2,7,6,5],-1],[[5,2,6,7],-1],[[5,2,7,6],1],[[5,6,2,7],1],[[5,6,7,2],-1],[[5,7,2,6],-1],[[5,7,6,2],1],[[6,2,5,7],1],[[6,2,7,5],-1],[[6,5,2,7],-1],[[6,5,7,2],1],[[6,7,2,5],1],[[6,7,5,2],-1],[[7,2,5,6],-1],[[7,2,6,5],1],[[7,5,2,6],1],[[7,5,6,2],-1],[[7,6,2,5],-1],[[7,6,5,2],1]],[[[3,4,5,6],1],[[3,4,6,5],-1],[[3,5,4,6],-1],[[3,5,6,4],1],[[3,6,4,5],1],[[3,6,5,4],-1],[[4,3,5,6],-1],[[4,3,6,5],1],[[4,5,3,6],1],[[4,5,6,3],-1],[[4,6,3,5],-1],[[4,6,5,3],1],[[5,3,4,6],1],[[5,3,6,4],-1],[[5,4,3,6],-1],[[5,4,6,3],1],[[5,6,3,4],1],[[5,6,4,3],-1],[[6,3,4,5],-1],[[6,3,5,4],1],[[6,4,3,5],1],[[6,4,5,3],-1],[[6,5,3,4],-1],[[6,5,4,3],1]],[[[3,4,5,7],1],[[3,4,7,5],-1],[[3,5,4,7],-1],[[3,5,7,4],1],[[3,7,4,5],1],[[3,7,5,4],-1],[[4,3,5,7],-1],[[4,3,7,5],1],[[4,5,3,7],1],[[4,5,7,3],-1],[[4,7,3,5],-1],[[4,7,5,3],1],[[5,3,4,7],1],[[5,3,7,4],-1],[[5,4,3,7],-1],[[5,4,7,3],1],[[5,7,3,4],1],[[5,7,4,3],-1],[[7,3,4,5],-1],[[7,3,5,4],1],[[7,4,3,5],1],[[7,4,5,3],-1],[[7,5,3,4],-1],[[7,5,4,3],1]],[[[3,4,6,7],1],[[3,4,7,6],-1],[[3,6,4,7],-1],[[3,6,7,4],1],[[3,7,4,6],1],[[3,7,6,4],-1],[[4,3,6,7],-1],[[4,3,7,6],1],[[4,6,3,7],1],[[4,6,7,3],-1],[[4,7,3,6],-1],[[4,7,6,3],1],[[6,3,4,7],1],[[6,3,7,4],-1],[[6,4,3,7],-1],[[6,4,7,3],1],[[6,7,3,4],1],[[6,7,4,3],-1],[[7,3,4,6],-1],[[7,3,6,4],1],[[7,4,3,6],1],[[7,4,6,3],-1],[[7,6,3,4],-1],[[7,6,4,3],1]],[[[3,5,6,7],1],[[3,5,7,6],-1],[[3,6,5,7],-1],[[3,6,7,5],1],[[3,7,5,6],1],[[3,7,6,5],-1],[[5,3,6,7],-1],[[5,3,7,6],1],[[5,6,3,7],1],[[5,6,7,3],-1],[[5,7,3,6],-1],[[5,7,6,3],1],[[6,3,5,7],1],[[6,3,7,5],-1],[[6,5,3,7],-1],[[6,5,7,3],1],[[6,7,3,5],1],[[6,7,5,3],-1],[[7,3,5,6],-1],[[7,3,6,5],1],[[7,5,3,6],1],[[7,5,6,3],-1],[[7,6,3,5],-1],[[7,6,5,3],1]],[[[4,5,6,7],1],[[4,5,7,6],-1],[[4,6,5,7],-1],[[4,6,7,5],1],[[4,7,5,6],1],[[4,7,6,5],-1],[[5,4,6,7],-1],[[5,4,7,6],1],[[5,6,4,7],1],[[5,6,7,4],-1],[[5,7,4,6],-1],[[5,7,6,4],1],[[6,4,5,7],1],[[6,4,7,5],-1],[[6,5,4,7],-1],[[6,5,7,4],1],[[6,7,4,5],1],[[6,7,5,4],-1],[[7,4,5,6],-1],[[7,4,6,5],1],[[7,5,4,6],1],[[7,5,6,4],-1],[[7,6,4,5],-1],[[7,6,5,4],1]]]}},"map":{"trace":1,"reduced":"331582300/62676209"}}],"source":[[0,0,1]],"q":{"pairs":[[0,0]],"blocks":[{"weight":[1,1,0,0,0,0,0,0],"form":[["70971097406832000/615292343753","133261004384075520/615292343753","204231605018192640/615292343753","-149521424190301440/615292343753"],["133261004384075520/615292343753","-1463615761540857/5000000000","4235044869592907/10000000000","564141402464703/1000000000"],["204231605018192640/615292343753","4235044869592907/10000000000","63945309962527/250000000","-892573631824577/5000000000"],["-149521424190301440/615292343753","564141402464703/1000000000","-892573631824577/5000000000","-222263395997537/625000000"]]},{"weight":[1,1,1,0,0,0,0,-1],"form":[["-182992629808421/2000000000","-466529797651/500000000","226408027843733/2500000000","-40607355290411/5000000000"],["-466529797651/500000000","43052316034197/625000000","3094034620331/50000000","88703364716199/10000000000"],["226408027843733/2500000000","3094034620331/50000000","-207463472764221/10000000000","90556970852803/10000000000"],["-40607355290411/5000000000","88703364716199/10000000000","90556970852803/10000000000","-191937604605991/10000000000"]]},{"weight":[1,1,1,1,0,0,-1,-1],"form":[["178556539269427/10000000000","-3420296560427/5000000000","171715970109549/10000000000","29759467776133/10000000000"],["-3420296560427/5000000000","10949989471883/10000000000","-54143787593/500000000","-14719688433013/10000000000"],["171715970109549/10000000000","-54143787593/500000000","274724184229/15625000","10115540949823/5000000000"],["29759467776133/10000000000","-14719688433013/10000000000","10115540949823/5000000000","17111204457939/5000000000"]]},{"weight":[1,1,1,1,1,-1,-1,-1],"form":[["643869488381/400000000","1902315679381/625000000"],["1902315679381/625000000","59708440244717/5000000000"]]},{"weight":[2,0,0,0,0,0,0,0],"form":[["24808651696584000/615292343753","-15850258558283520/615292343753","648708480/9817"],["-15850258558283520/615292343753","4482886704633/1000000000","-839982752797387/5000000000"],["648708480/9817","-839982752797387/5000000000","963252570446653/10000000000"]]},{"weight":[2,1,0,0,0,0,0,-1],"form":[["582775180741/500000000","-8234519319987/1000000000","-2098319818341/10000000000","-108431833823921/10000000000"],["-8234519319987/1000000000","164689789286959/10000000000","98874916388083/10000000000","181219611074327/10000000000"],["-2098319818341/10000000000","98874916388083/10000000000","-243702685203779/10000000000","-36805012834111/2500000000"],["-108431833823921/10000000000","181219611074327/10000000000","-36805012834111/2500000000","-1202959162609/312500000"]]},{"weight":[2,1,1,0,0,0,-1,-1],"form":[["-17746857046561/10000000000","929952410091/312500000","-1173545553/39062500","-3035934089227/2000000000"],["929952410091/312500000","-59516934244523/10000000000","-22675171557/100000000","6872738824307/2500000000"],["-1173545553/39062500","-22675171557/100000000","-2289495226683/10000000000","4933741942823/10000000000"],["-3035934089227/2000000000","6872738824307/2500000000","4933741942823/10000000000","-149009422997/100000000"]]},{"weight":[2,1,1,1,0,-1,-1,-1],"form":[["7816051265141/10000000000","-3327699651283/5000000000","-468440764093/10000000000","-1305568590239/2500000000"],["-3327699651283/5000000000","6655378148851/5000000000","-2125324281541/10000000000","4530089672299/10000000000"],["-468440764093/10000000000","-2125324281541/10000000000","238065622933/1250000000","-171250684099/5000000000"],["-1305568590239/2500000000","4530089672299/10000000000","-171250684099/5000000000","4533028275231/10000000000"]]},{"weight":[2,2,0,0,0,0,-1,-1],"form":[["92998201561/31250000"]]},{"weight":[2,2,1,0,0,-1,-1,-1],"form":[["262715738339/312500000"]]},{"weight":[2,2,1,1,-1,-1,-1,-1],"form":[["931121629863/2500000000"]]},{"weight":[3,0,0,0,0,0,0,-1],"form":[["49599040955581/10000000000"]]},{"weight":[3,1,0,0,0,0,-1,-1],"form":[["2706361016113/2000000000"]]},{"weight":[3,1,1,0,0,-1,-1,-1],"form":[["3892181337761/10000000000"]]},{"weight":[3,1,1,1,-1,-1,-1,-1],"form":[["908314451027/5000000000"]]}]}}}

